Local Gaussian copula inference with structural breaks: testing dependence predictability

We propose a score test for dependence predictability in conditional copulas that is robust to temporal instabilities. Our semiparametric procedure accommodates flexible dynamics in the marginal processes and remains agnostic about the copula family by leveraging distributional regression techniques together with a local Gaussian representation of the copula link function. We derive the limiting distribution of our test statistic and propose a resampling scheme based on recent results for the moving block bootstrap of multi-stage estimators. Monte Carlo simulations and an empirical application illustrate the finite-sample performance of our methods.

==> ellipseAIGZ0.txt <==
U1	U2
0.743762870415389	0.755618964562536
0.739456433835698	0.759539329308519
0.734908951500668	0.763202167404545
0.730124956439588	0.766603827653942
0.725109217442776	0.769740919207795
0.719866734307943	0.772610314945019
0.714402732856291	0.77520915458954
0.708722659723295	0.777534847561482
0.702832176929383	0.779585075559513
0.696737156235909	0.781357794871776
0.690443673292051	0.782851238413107
0.683958001578477	0.784063917486508
0.677286606153799	0.784994623267103
0.670436137210063	0.78564242800713
0.663413423443694	0.786006685960737
0.656225465248502	0.786087034027673
0.648879427737537	0.785883392115237
0.641382633600749	0.785395963218117
0.633742555805572	0.784625233216039
0.625966810147705	0.783571970389428
0.618063147659524	0.782237224653578
0.610039446883684	0.780622326512065
0.601903706019615	0.778728885730477
0.593664034950743	0.776558789731763
0.585328647160383	0.774114201714809
0.57690585154436	0.771397558498113
0.568404044128519	0.768411568090716
0.559831699699388	0.765159206992794
0.551197363356322	0.76164371722862
0.542509641993563	0.757868603114844
0.533777195720704	0.753837627767316
0.525008729230101	0.749554809349926
0.516212983119843	0.745024417069214
0.507398725180941	0.74025096691873
0.498574741657398	0.735239217177395
0.489749828487891	0.729994163666347
0.480932782537788	0.724521034768992
0.472132392830242	0.718825286219242
0.463357431785103	0.712912595663122
0.454616646474374	0.706788856999164
0.445918749902944	0.700460174503247
0.437272412323276	0.693932856743716
0.428686252592705	0.687213410292866
0.420168829581981	0.680308533241054
0.411728633643594	0.673225108519888
0.40337407814841	0.66597019704118
0.395113491099038	0.658551030658467
0.386955106828298	0.650975004958151
0.378907057791057	0.643249671887409
0.370977366457621	0.635382732226254
0.363173937316763	0.627382027911229
0.355504548996358	0.619255534218391
0.347976846509473	0.611011351813384
0.340598333633659	0.602657698676523
0.333376365431015	0.594202901910926
0.326318140916506	0.585655389441881
0.319430695881828	0.577023681615706
0.312720895881977	0.568316382706481
0.306195429391517	0.559542172339122
0.299860801137357	0.550709796837342
0.293723325614705	0.541828060505124
0.287789120792638	0.532905816850402
0.282064102015577	0.523951959759687
0.276553976106745	0.514975414632455
0.27126423567948	0.505985129484105
0.26620015366208	0.496990066026392
0.261366778041631	0.487999190734192
0.256768926832067	0.479021465907527
0.252411183271466	0.470065840737747
0.248297891253378	0.461141242386787
0.244433150996744	0.452256567088372
0.240820814958699	0.443420671280059
0.237464483994366	0.434642362774951
0.234367503767442	0.425930391981872
0.23153296141517	0.417293443182776
0.228963682471012	0.408740125876057
0.226662228048093	0.400278966194422
0.224630892286236	0.391918398405851
0.222871700065103	0.38366675650614
0.221386404985759	0.375532265911387
0.220176487622641	0.367523035258723
0.219243154047689	0.359647048323446
0.218587334628109	0.351912156060616
0.21820968309896	0.344326068779056
0.2181105759115	0.33689634845555
0.218290111857928	0.329630401196893
0.21874811197291	0.32253546985733
0.219484119711969	0.31561862681872
0.220497401406585	0.308886766940628
0.221786946995528	0.302346600687383
0.223351471031711	0.296004647438938
0.225189413963549	0.289867228992216
0.227298943689558	0.283940463259397
0.229677957384628	0.278230258169459
0.232324083596172	0.272742305779017
0.235234684608033	0.267482076598365
0.238406859069826	0.262454814138347
0.241837444889058	0.257665529683515
0.245523022383178	0.25311899729677
0.249459917688388	0.248819749060471
0.253644206421828	0.244772070558757
0.258071717593491	0.240979996605588
0.262738037763953	0.237447307222749
0.267638515443787	0.234177523871843
0.272768265730267	0.231173905944026
0.278122175176748	0.228439447510969
0.283694906889859	0.225976874340307
0.289480905849434	0.22378864117853
0.295474404445878	0.221876929304045
0.301669428229446	0.220243644352822
0.308059801865703	0.218890414418821
0.314639155291233	0.21781858843107
0.321400930063456	0.217029234809024
0.328338385898226	0.216523140397538
0.335444607388694	0.216300809682529
0.342712510898735	0.216362464288089
0.350134851624069	0.216708042755566
0.357704230814043	0.217337200604828
0.365413103146865	0.218249310677649
0.373253784250943	0.219443463762871
0.381218458364836	0.220918469502729
0.389299186128175	0.222672857579424
0.397487912495789	0.224704879180767
0.405776474767147	0.227012508743435
0.414156610723122	0.229593445972092
0.422619966861945	0.232445118132382
0.431158106726157	0.235564682615476
0.439762519312259	0.238949029771656
0.448424627554658	0.242594786010074
0.457135796875477	0.246498317161626
0.465887343791691	0.250655732101566
0.474670544571007	0.255062886628268
0.483476643927875	0.259715387594256
0.492296863750944	0.264608597285385
0.501122411853276	0.269737638043819
0.509944490736585	0.275097397130186
0.518754306360784	0.280682531820066
0.527543076910064	0.286487474729737
0.536302041546806	0.292506439365862
0.545022469144575	0.298733425893595
0.553695666991491	0.305162227117341
0.562312989455319	0.311786434668229
0.570865846601621	0.318599445392112
0.579345712756388	0.325594467931734
0.587744135004622	0.332764529496501
0.596052741616377	0.340102482813114
0.604263250391891	0.347601013250123
0.612367476917458	0.355252646109314
0.620357342723829	0.363049754076646
0.628224883339007	0.370984564825331
0.635962256227406	0.37904916876345
0.643561748607462	0.38723552691841
0.651015785139899	0.39553547895037
0.658316935478994	0.403940751286639
0.665457921679305	0.412442965368958
0.672431625450489	0.421033646005426
0.679231095252965	0.429704229818757
0.685849553227361	0.438446073782442
0.692280401950833	0.447250463836303
0.698517231013516	0.456108623572859
0.704553823408566	0.465011722985841
0.710384161729401	0.473950887272133
0.716002434167985	0.482917205678368
0.72140304030817	0.491901740383362
0.726580596708303	0.50089553540753
0.731529942267564	0.509889625540396
0.736246143370665	0.518875045277316
0.740724498805779	0.527842837756485
0.744960544450814	0.536784063687331
0.748950057723348	0.545689810261395
0.752689061789788	0.554551200036813
0.756173829529566	0.563359399787543
0.759400887250414	0.572105629308515
0.762367018151014	0.580781170167934
0.765069265527578	0.589377374397997
0.767504935721154	0.597885673115381
0.769671600802723	0.606297585062889
0.771567100993411	0.614604725063753
0.773189546817406	0.622798812380158
0.774537320985426	0.630871678967665
0.77560908000687	0.638815277617295
0.776403755529036	0.646621689977158
0.776920555402082	0.654283134445644
0.777158964468656	0.661791973928287
0.777118745077414	0.669140723450591
0.77679993731992	0.676322057619215
0.776202858990682	0.683328817924083
0.775328105270361	0.690154019874141
0.774176548132491	0.696790859959654
0.77274933547427	0.703232722434089
0.771047889972315	0.709473185908836
0.769073907664504	0.715506029754188
0.766829356259331	0.7213252403002
0.764316473174451	0.726925016831245
0.761537763306371	0.732299777368295
0.75849599653352	0.737444164233158
0.755194204955166	0.74235304938913
0.751635679868963	0.747021539552729
0.747823968490104	0.751444981071433
0.743762870415389	0.755618964562536


==> ellipseAIGZ1.txt <==
U1	U2
0.232623465761699	0.237287704396998
0.236810063100696	0.233228548267207
0.241261794760971	0.22943391036756
0.245974223159588	0.225907573275639
0.250942650845436	0.222653052120947
0.256162125181747	0.219673591080949
0.26162744328299	0.216972160147206
0.267333157201224	0.214551452164824
0.27327357935673	0.212413880148162
0.279442788207512	0.210561574875495
0.285834634152023	0.208996382765002
0.292442745659218	0.207719864034217
0.299260535619834	0.206733291144774
0.306281207912569	0.206037647533983
0.313497764178598	0.205633626634524
0.320903010797692	0.205521631183218
0.328489566058974	0.205701772819564
0.336249867519169	0.206173871974463
0.344176179541015	0.206937458049209
0.352260601004309	0.207991769884598
0.360495073181919	0.209335756519663
0.368871387772898	0.210968078239297
0.377381195084697	0.212887107909711
0.386016012356318	0.215090932600396
0.394767232214119	0.217577355490971
0.403626131251827	0.220343898061026
0.412583878726221	0.22338780256076
0.421631545359808	0.226706034759972
0.430760112241723	0.23029528697264
0.439960479817972	0.234151981354101
0.449223476962069	0.238272273467523
0.458539870117013	0.242652056116119
0.467900372499497	0.247286963437295
0.477295653357178	0.252172375254636
0.48671634726977	0.257303421683395
0.496153063484704	0.262674987984905
0.505596395278031	0.268281719665056
0.515036929331248	0.274118027811777
0.524465255114702	0.280178094666182
0.533871974268208	0.286455879421837
0.54324770996954	0.292945124246371
0.55258311628145	0.299639360519417
0.561868887467904	0.306531915280674
0.571095767270239	0.313615917881659
0.580254558134005	0.32088430683452
0.589336130377287	0.328329836851077
0.59833143129137	0.335945086065087
0.607231494164676	0.34372246343052
0.616027447220978	0.351654216288479
0.624710522462977	0.359732438095217
0.633272064412436	0.367949076303555
0.641703538738147	0.376295940389835
0.649996540763137	0.384764710018411
0.658142803842633	0.393346943335541
0.666134207604436	0.40203408538441
0.673962786043482	0.410817476632901
0.681620735462531	0.419688361605598
0.689100422251057	0.428637897611439
0.696394390494606	0.437657163558302
0.703495369407005	0.446737168845745
0.710396280578045	0.455868862327027
0.717090245029391	0.465043141331493
0.723570590071702	0.474250860738313
0.729830855956105	0.483482842092536
0.735864802313422	0.492729882754374
0.741666414374699	0.501982765072593
0.747229908966863	0.511232265572871
0.752549740277511	0.520469164151954
0.757620605383098	0.529684253268457
0.762437449535008	0.538868347121143
0.766995471198235	0.548012290805527
0.77129012683766	0.557106969439684
0.775317135447141	0.566143317250165
0.77907248281692	0.575112326608952
0.782552425535067	0.584005057012462
0.785753494719001	0.592812643993632
0.788672499473344	0.601526307958216
0.791306530070675	0.610137362936472
0.79365296085201	0.618637225241526
0.795709452844118	0.627017422025783
0.797473956091056	0.635269599726836
0.798944711697615	0.643385532394489
0.800120253582621	0.651357129890556
0.800999409940356	0.659176445953289
0.801581304408644	0.666835686118385
0.801865356942425	0.674327215488676
0.801851284391955	0.681643566344765
0.801539100785058	0.688777445589003
0.800929117313143	0.695721742015415
0.800021942021001	0.702469533398302
0.798818479200691	0.709014093392463
0.797319928490126	0.715348898238167
0.795527783677244	0.721467633264179
0.793443831210969	0.727364199182355
0.79107014842044	0.733032718167552
0.788409101444286	0.738467539716768
0.785463342872004	0.743663246281688
0.782235809099801	0.748614658669015
0.778729717403533	0.753316841203199
0.774948562731653	0.757765106646428
0.770896114221368	0.761955020870969
0.766576411441485	0.765882407279203
0.761993760365679	0.769543350966946
0.757152729080202	0.772934202625913
0.752058143230323	0.776051582181428
0.74671508121001	0.778892382161754
0.741128869099686	0.78145377079569
0.735305075357069	0.783733194835341
0.729249505266415	0.785728382101253
0.722968195151685	0.787437343747368
0.716467406359405	0.788858376243551
0.709753619017221	0.789990063073707
0.702833525574363	0.790831276147791
0.695714024130472	0.791381176926317
0.68840221155942	0.79163921725623
0.680905376434991	0.791605139917317
0.673230991765477	0.79127897887861
0.665386707544416	0.790661059264526
0.657380343124914	0.789751997030775
0.649219879425144	0.788552698350361
0.640913450972794	0.787064358710291
0.632469337796389	0.785288461719886
0.623895957171584	0.783226777631888
0.615201855230636	0.780881361577833
0.606395698443437	0.778254551519449
0.597486264978584	0.775348965918131
0.588482435953116	0.772167501124796
0.579393186579617	0.768713328492738
0.570227577219532	0.764989891216358
0.560994744351601	0.761000900898909
0.551703891464421	0.756750333852691
0.542364279882203	0.752242427135374
0.532985219532887	0.747481674326412
0.523576059667801	0.742472821047739
0.514146179542127	0.737220860233234
0.504704979065451	0.731731027151655
0.495261869431733	0.726008794188009
0.485826263738021	0.720059865388559
0.476407567601272	0.713890170774908
0.46701516978263	0.707505860432822
0.457658432828504	0.700913298381695
0.448346683737777	0.694119056230752
0.43908920466445	0.687129906628328
0.429895223664992	0.679952816510743
0.420773905499612	0.672594940157513
0.411734342496624	0.665063612059803
0.402785545489018	0.657366339609248
0.393936434832267	0.649510795614426
0.38519583151232	0.64150481065243
0.376572448352656	0.633356365263181
0.368074881329146	0.625073581994254
0.3597116010014	0.616664717304141
0.351490944069132	0.608138153332039
0.343421105061951	0.599502389542348
0.33551012817088	0.590766034252222
0.327765899229729	0.581937796050607
0.320196137854325	0.573026475117339
0.312808389747432	0.564040954450922
0.305610019177029	0.554990191013771
0.298608201635449	0.545883206803714
0.291809916686689	0.536729079860666
0.285221941009034	0.527536935217445
0.278850841639912	0.518315935803739
0.27270296942973	0.509075273312299
0.26678445271121	0.499824159036458
0.26110119119053	0.490571814688117
0.255658850066371	0.481327463205339
0.250462854382726	0.472100319558726
0.245518383621091	0.462899581565732
0.240830366537452	0.453734420722084
0.236403476249192	0.444613973059431
0.232242125576825	0.435547330038352
0.2283504626452	0.426543529485788
0.224732366748562	0.417611546585942
0.221391444483586	0.408760284933618
0.218331026154243	0.399998567658925
0.215554162452081	0.39133512863219
0.213063621415228	0.382778603757843
0.210861885669153	0.374337522365964
0.208951149951931	0.366020298710057
0.207333318926478	0.357835223579544
0.206010005281944	0.34979045603532
0.20498252812615	0.341894015276629
0.204251911670669	0.334153772647347
0.203818884209874	0.32657744378966
0.203683877394955	0.31917258095294
0.20384702580364	0.311946565465501
0.204308166806049	0.30490660037673
0.2050668407268	0.298059703276931
0.206122291303232	0.291412699302036
0.207473466439254	0.284972214330164
0.209119019254108	0.278744668376801
0.21105730942496	0.272736269195187
0.213286404822014	0.266953006088295
0.215804083434502	0.261400643938563
0.218607835585628	0.256084717461333
0.221694866434273	0.251010525687725
0.225062098760953	0.246183126682451
0.228706176035254	0.241607332501824
0.232623465761699	0.237287704396998


==> ellipseJPMZ0.txt <==
U1	U2
0.75252393286996	0.759347587710049
0.748773413157632	0.76276000817559
0.744772560322355	0.765909137223353
0.740525362501244	0.768791835733019
0.736036053393454	0.77140523016802
0.731309108039936	0.77374671543995
0.726349238362616	0.775813957505366
0.721161388467457	0.77760489569242
0.715750729716056	0.779117744754979
0.710122655570726	0.780350996652197
0.704282776218173	0.781303422051761
0.698236912977138	0.781974071555321
0.691991092495585	0.782362276644867
0.6855515407432	0.782467650349122
0.678924676805216	0.782290087629287
0.672117106483725	0.781829765483742
0.665135615712872	0.781087142771613
0.657987163794488	0.780062959755369
0.650678876460908	0.778758237362915
0.643218038771884	0.777174276169907
0.635612087852679	0.775312655103308
0.627868605480583	0.773175229867484
0.619995310527226	0.770764131094394
0.612000051264242	0.768081762219731
0.603890797539944	0.765130797087124
0.595675632834802	0.761914177282794
0.587362746203653	0.758435109203316
0.578960424112678	0.754697060859413
0.570477042179267	0.750703758418968
0.561921056823026	0.746459182492699
0.55330099683623	0.741967564166198
0.54462545488214	0.737233380782296
0.535903078929649	0.732261351477946
0.527142563632797	0.72705643248009
0.518352641663752	0.72162381216518
0.509542075007894	0.715968905887291
0.500719646229675	0.710097350579983
0.491894149717967	0.704014999137278
0.483074382919628	0.697727914579373
0.47426913757001	0.691242364008882
0.465487190929173	0.68456481236366
0.456737297032514	0.677701915972409
0.448028177964559	0.670660515919503
0.439368515164598	0.663447631225649
0.430766940772838	0.656070451851172
0.422232029025695	0.648536331528911
0.413772287708815	0.64085278043385
0.405396149676321	0.633027457696822
0.397111964444765	0.625068163769712
0.388927989870147	0.616982832649803
0.380852383916307	0.608779523970993
0.372893196522883	0.600466414969776
0.365058361580965	0.592051792333993
0.35735568902441	0.583544043942488
0.349792857044738	0.57495165050388
0.342377404437341	0.566283177102813
0.335116723086647	0.557547264662092
0.328018050597727	0.548752621329224
0.3210884630817	0.539908013795945
0.314334868102102	0.531022258559395
0.307763997789285	0.522104213133638
0.301382402129678	0.5131627672203
0.295196442436618	0.504206833847124
0.289212285009257	0.495245340483266
0.283435894985862	0.486287220140202
0.277873030397629	0.47734140246711
0.272529236428961	0.468416804849595
0.267409839889898	0.459522323520653
0.262519943906248	0.450666824692705
0.257864422832669	0.441859135719571
0.253447917393816	0.433108036297164
0.249274830058357	0.424422249711706
0.245349320650503	0.415810434144159
0.241675302203404	0.407281174039568
0.238256437058548	0.398842971549898
0.235096133215064	0.3905042380589
0.232197540932553	0.382273285797467
0.229563549590839	0.374158319557817
0.227196784809774	0.366167428514778
0.225099605831965	0.358308578162326
0.223274103171024	0.350589602373403
0.221722096527705	0.343018195590946
0.220445132975983	0.335601905157895
0.219444485420896	0.328348123793841
0.218721151329689	0.321264082225801
0.218275851737516	0.314356841980471
0.218109030528693	0.307633288345143
0.21822085399423	0.301100123504303
0.218611210666065	0.294763859858745
0.219279711428177	0.28863081353387
0.220225689904469	0.282707098083634
0.221448203123023	0.276998618396425
0.222946032456075	0.27151106480894
0.224717684834772	0.266249907433938
0.226761394237494	0.261220390707507
0.229075123450263	0.256427528161301
0.23165656609748	0.251876097424938
0.234503148940975	0.247570635463561
0.237612034445063	0.243515434055286
0.240980123605062	0.239714535513068
0.24460405903645	0.236171728655234
0.248480228321576	0.232890545028707
0.2526047676106	0.229874255388686
0.25697356547306	0.227125866438279
0.261582266996234	0.224648117831365
0.266426278126216	0.222443479441639
0.271500770247366	0.220514148900595
0.27680068499558	0.218862049406873
0.282320739300575	0.217488827809179
0.288055430652171	0.216395852964666
0.293999042585315	0.215584214374427
0.300145650378371	0.215054721097461
0.306489126959017	0.214807900944183
0.313023149011841	0.214843999950287
0.319741203281561	0.215162982131501
0.32663659306558	0.215764529519448
0.333702444889403	0.216648042478611
0.340931715358265	0.217812640304056
0.348317198178144	0.219257162099345
0.355851531339147	0.220980167933737
0.363527204454127	0.222979940277545
0.371336566245193	0.225254485714205
0.379271832170678	0.227801536927362
0.387325092184933	0.230618554960973
0.395488318623237	0.233702731750199
0.403753374203945	0.237050992920542
0.412112020139909	0.240660000852452
0.420555924351079	0.244526158008334
0.429076669770101	0.248645610518655
0.437665762732637	0.253014252023565
0.446314641444028	0.257627727766205
0.455014684513882	0.26248143893362
0.463757219550061	0.267570547240964
0.472533531803513	0.272889979754398
0.481334872855318	0.27843443394791
0.490152469337307	0.284198382988978
0.498977531677546	0.290176081247848
0.507801262861968	0.296361570024893
0.516614867203435	0.302748683490381
0.525409559109463	0.309331054830705
0.534176571839896	0.316102122594961
0.542907166245783	0.323055137235548
0.55159263948075	0.330183167836259
0.560224333676188	0.337479109021175
0.568793644571603	0.344935688037452
0.577292030091533	0.352545472004964
0.585711018860472	0.360300875325557
0.594042218647321	0.368194167244539
0.602277324730949	0.376217479556865
0.610408128178517	0.384362814450334
0.618426524028324	0.392622052477983
0.626324519369004	0.400986960651725
0.634094241307039	0.409449200649177
0.641727944814628	0.418000337125474
0.6492180204501	0.426631846121811
0.65655700194317	0.435335123562305
0.663737573637479	0.444101493830727
0.670752577783003	0.452922218418546
0.677595021671049	0.461788504635662
0.684258084604742	0.470691514375154
0.690735124698044	0.479622372923293
0.69701968549653	0.488572177806053
0.703105502413322	0.497532007663291
0.708986508973764	0.506492931141748
0.714656842862619	0.515446015798024
0.72011085176775	0.524382337002623
0.725343099014469	0.533292986836225
0.73034836898493	0.54216908296929
0.735121672317175	0.55100177751616
0.739658250878634	0.559782265854817
0.743953582509137	0.568501795403533
0.748003385528701	0.577151674345623
0.751803623005602	0.585723280293643
0.755350506780478	0.594208068884372
0.758640501242444	0.602597582296019
0.761670326853473	0.610883457679163
0.764436963417502	0.619057435493022
0.766937653091038	0.627111367738749
0.769169903132229	0.635037226081526
0.771131488385689	0.642827109853387
0.772820453500576	0.650473253928779
0.774235114879734	0.657968036464999
0.775374062357933	0.665303986499824
0.776236160607559	0.672473791398718
0.776820550270326	0.679470304144231
0.777126648813912	0.686286550460301
0.777154151112629	0.692915735764363
0.776903029751589	0.699351251940337
0.776373535054026	0.705586683925741
0.775566194831769	0.711615816106365
0.774481813859111	0.717432638512134
0.773121473070586	0.723031352807969
0.771486528483478	0.728406378073704
0.769578609846106	0.733552356367258
0.767399619013262	0.738464158065555
0.764951728050396	0.743136886977843
0.762237377068455	0.747565885226321
0.759259271791528	0.751746737889214
0.756020380859724	0.755675277401664
0.75252393286996	0.759347587710049


==> ellipseJPMZ1.txt <==
U1	U2
0.224901570456975	0.229975947379579
0.228533027155033	0.226538120125377
0.232437868903805	0.223374502440148
0.236612203272115	0.220488247886801
0.241051869192681	0.217882233546643
0.245752441109962	0.215559057151445
0.250709233391644	0.21352103449396
0.255917304999383	0.211770197119495
0.261371464414136	0.210308290300822
0.267066274811183	0.209136771298452
0.272996059479673	0.208256807908002
0.279154907481289	0.207669277296118
0.285536679542401	0.207374765126092
0.292135014173832	0.207373564974059
0.298943334012122	0.207665678036357
0.305954852375991	0.208250813128333
0.31316258003145	0.209128386974601
0.320559332158822	0.210297524790467
0.328137735514723	0.21175706115393
0.335890235781876	0.213505541167401
0.343809105099416	0.215541221907977
0.351886449766191	0.217862074164825
0.360114218109372	0.220465784461942
0.368484208510542	0.22334975736428
0.37698807758124	0.226511118064929
0.385617348479838	0.229946715250792
0.394363419361438	0.233653124243876
0.403217571952378	0.237626650415093
0.412170980240799	0.241863332867139
0.421214719274603	0.246358948382809
0.430339774058041	0.251109015634788
0.439537048538057	0.256108799652736
0.448797374671429	0.26135331654321
0.458111521563678	0.266837338457717
0.46747020467062	0.27255539880395
0.476864095053406	0.278501797695001
0.486283828677806	0.284670607631134
0.495720015748487	0.291055679408448
0.505163250068962	0.297650648248535
0.514604118417891	0.304448940143031
0.524033209932389	0.311443778406728
0.533441125488972	0.318628190432723
0.542818487072814	0.325995014642865
0.552155947125952	0.33353690762657
0.561444197865138	0.341246351460894
0.570673980560037	0.349115661204559
0.579836094762533	0.357136992558476
0.588921407477934	0.365302349685104
0.597920862268942	0.373603593178882
0.606825488283303	0.382032448179765
0.615626409196152	0.390580512621778
0.624314852058123	0.399239265608385
0.632882156040419	0.408000075906303
0.641319781068111	0.416854210549299
0.649619316333073	0.425792843543404
0.657772488678057	0.434807064664856
0.665771170843558	0.443887888342002
0.673607389569241	0.453026262612315
0.68127333354186	0.462213078145583
0.688761361181747	0.471439177324292
0.696064008260104	0.480695363372134
0.703173995339508	0.489972409521556
0.710084235030212	0.499261068211203
0.716787839055011	0.508552080304085
0.723278125115625	0.517836184317293
0.729548623553762	0.527104125654036
0.735593083800208	0.536346665828836
0.741405480605538	0.545554591676642
0.746980020046211	0.554718724536719
0.752311145300077	0.563829929402132
0.757393542185546	0.572879124025726
0.762222144458871	0.581857287973499
0.766792138864296	0.590755471616377
0.77109896993201	0.599564805051387
0.775138344519141	0.608276506943381
0.778906236089256	0.616881893278453
0.782398888726092	0.625372386020357
0.785612820877546	0.63373952166128
0.788544828826153	0.641974959658449
0.791191989882626	0.650070490748168
0.793551665299254	0.658018045128988
0.795621502900263	0.66580970050586
0.797399439426521	0.673437689987256
0.79888370259223	0.680894409827369
0.800072812851589	0.688172427005696
0.800965584873631	0.695264486636434
0.801561128723787	0.702163519200309
0.801858850750997	0.708862647591621
0.80185845417947	0.715355193973501
0.801559939404516	0.721634686434517
0.800963603992155	0.727694865440021
0.800070042382494	0.733529690071784
0.798880145297181	0.73913334404972
0.797395098851505	0.744500241529678
0.795616383372061	0.749625032671531
0.793545771921122	0.754502608972018
0.791185328529213	0.759128108357007
0.78853740613764	0.763496920028117
0.785604644253031	0.767604689058862
0.782389966316211	0.771447320735739
0.778896576788061	0.775020984639923
0.775127957955235	0.778322118465517
0.771087866458945	0.78134743157053
0.766780329550255	0.784093908257067
0.762209641075636	0.786558810777437
0.757380357196761	0.788739682063202
0.752297291848826	0.790634348174435
0.746965511941914	0.792240920466752
0.74139033231019	0.793557797473952
0.735577310413959	0.794583666504397
0.729532240799866	0.795317504949526
0.723261149324769	0.795758581303219
0.716770287149031	0.795906455890972
0.71006612450523	0.795760981308181
0.703155344248489	0.795322302567075
0.696044835194862	0.794590856952162
0.688741685254409	0.793567373584339
0.681253174365819	0.792252872694085
0.673586767239602	0.790648664604474
0.665750105917108	0.788756348425019
0.657751002152773	0.78657781045764
0.64959742962719	0.784115222316361
0.641297515998773	0.781371038762597
0.632859534801932	0.778347995258195
0.62429189719983	0.775049105238662
0.615603143599954	0.771477657109314
0.606801935140853	0.767637210967318
0.597897045058524	0.763531595052907
0.588897349941062	0.759164901933313
0.579811820880282	0.754541484423202
0.570649514529142	0.749665951245698
0.56141956407387	0.744543162438303
0.55213117012981	0.739178224508309
0.542793591570046	0.733576485342519
0.533416136295957	0.727743528876359
0.524008151958898	0.721685169527687
0.514579016642257	0.715407446400856
0.50513812951318	0.708916617266806
0.495694901453275	0.702219152325178
0.486258745677639	0.695321727754679
0.476839068351563	0.688231219058124
0.467445259214263	0.680954694208784
0.45808668221898	0.673499406604876
0.448772666198789	0.665872787839219
0.439512495567417	0.658082440291259
0.430315401064338	0.650136129548853
0.421190550553365	0.642041776667364
0.412147039883935	0.633807450273777
0.403193883824155	0.625441358523719
0.394340007074698	0.616951840919388
0.385594235372458	0.608347359996559
0.376965286692867	0.599636492888944
0.368461762559629	0.590827922778317
0.360092139470532	0.58193043023893
0.35186476044789	0.572952884484845
0.34378782672204	0.56390423452891
0.335869389556174	0.554793500262189
0.328117342220665	0.545629763462736
0.320539412124888	0.536422158742682
0.313143153114363	0.527179864442656
0.305935937940923	0.517912093482615
0.298924950913394	0.508628084178202
0.292117180736118	0.4993370910318
0.285519413542458	0.490048375507433
0.279138226130242	0.480771196798744
0.272979979405855	0.471514802599227
0.267050812043562	0.462288419883923
0.261356634366334	0.453101245711777
0.255903122454315	0.443962438057802
0.250695712486779	0.434881106684216
0.245739595323232	0.425866304059629
0.241039711329046	0.416927016335348
0.236600745450797	0.408072154387786
0.232427122546211	0.399310544935904
0.228523002973365	0.390650921742549
0.224892278443554	0.382101916908445
0.221538568141951	0.373672052267532
0.218465215119918	0.365369730892215
0.215675282962586	0.357203228716995
0.213171552735005	0.349180686288845
0.210956520209915	0.341310100652526
0.209032393379909	0.333599317378969
0.207401090256456	0.326056022744632
0.206064236957988	0.318687736069655
0.205023166088944	0.31150180222244
0.204278915411409	0.304505384298121
0.203832226810644	0.297705456478242
0.20368354555556	0.291108797078737
0.203833019854865	0.284721981793155
0.204280500709328	0.278551377137873
0.205025542060301	0.272603134105806
0.206067401234362	0.26688318203497
0.207405039683629	0.261397222697984
0.209037124021005	0.256150724618422
0.210962027349329	0.251148917619669
0.2131778308831	0.246396787611718
0.215682325861169	0.24189907162111
0.218473015748473	0.237660253068958
0.221547118724642	0.23368455730178
0.224901570456975	0.229975947379579


==> ellipseMSZ0.txt <==
U1	U2
0.734358808024442	0.746569195883412
0.729534409011521	0.751015636044021
0.724479040580991	0.755214711223185
0.719197742034047	0.759162235691446
0.713695777883934	0.762854274470564
0.707978632608174	0.766287147255992
0.702052005181511	0.769457432085479
0.695921803395055	0.772361968750162
0.689594137967263	0.774997861944726
0.683075316452647	0.777362484153511
0.676371836954261	0.779453478269673
0.669490381646253	0.781268759944804
0.662437810112931	0.782806519666652
0.655221152510975	0.784065224562883
0.647847602561629	0.785043619929083
0.64032451037984	0.785740730479472
0.632659375147504	0.786155861319095
0.624859837638118	0.786288598636501
0.616933672600296	0.786138810116247
0.60888878100772	0.785706645070786
0.600733182183289	0.784992534291634
0.592475005805276	0.783997189619947
0.58412248380349	0.78272160323694
0.57568394215351	0.781167046674859
0.567167792577172	0.779335069549495
0.55858252415758	0.777227498015487
0.549936694877003	0.774846432945974
0.541238923086095	0.772194247838402
0.532497878912934	0.769273586448562
0.523722275620448	0.766087360155248
0.514920860920847	0.76263874505812
0.506102408255716	0.758931178811707
0.49727570805045	0.754968357198674
0.488449558951775	0.750754230445787
0.47963275905706	0.74629299928624
0.470834097144185	0.741589110772276
0.462062343910695	0.736647253842262
0.453326243230978	0.731472354646662
0.444634503440181	0.726069571637534
0.435995788653553	0.72044429042648
0.427418710129865	0.714602118416148
0.41891181768752	0.708548879210651
0.41048359118191	0.702290606810474
0.40214243205251	0.695833539597647
0.39389665494814	0.689184114117194
0.385754479438746	0.682348958661044
0.377724021821947	0.675334886660803
0.369813287032539	0.668148889895982
0.362030160663002	0.660798131524434
0.354382401102963	0.653289938941965
0.346877631805475	0.645631796478227
0.339523333687783	0.637831337936175
0.33232683767419	0.629896338982525
0.32529531738843	0.621834709396802
0.318435782002841	0.613654485186698
0.311755069251477	0.605363820577607
0.305259838614095	0.596970979884313
0.298956564677853	0.588484329272944
0.292851530683291	0.579912328421394
0.286950822261066	0.571263522086533
0.281260321365658	0.562546531586606
0.275785700412115	0.553770046207319
0.270532416621665	0.544942814540165
0.265505706581836	0.536073635761642
0.260710581026515	0.527171350862039
0.256151819841138	0.518244833832549
0.251833967297997	0.509302982819477
0.24776132752641	0.500354711254378
0.243937960222272	0.491408938968951
0.240367676601261	0.48247458330356
0.237054035599736	0.473560550218233
0.234000340327111	0.46467572541501
0.231209634773244	0.455828965480478
0.228684700774123	0.447029089057337
0.226428055238869	0.438284868053781
0.224441947640829	0.429605018899473
0.22272835777525	0.420998193856816
0.221288993785776	0.412472972396192
0.220125290461735	0.404037852643755
0.219238407807908	0.39570124291032
0.218629229888211	0.387471453309769
0.218298363944444	0.379356687475356
0.218246139790975	0.371365034382142
0.218472609485975	0.363504460283728
0.218977547279528	0.355782800771326
0.21976044983866	0.348207752963066
0.220820536749073	0.340786867831342
0.222156751293081	0.333527542675841
0.223767761502966	0.32643701374975
0.225651961488717	0.319522349046506
0.227807473038809	0.312790441254262
0.230232147492453	0.30624800088511
0.232923567881423	0.299901549585891
0.235879051339342	0.293757413637282
0.239095651776025	0.287821717647615
0.242570162814202	0.282100378447742
0.24629912098571	0.276599099193003
0.250278809183946	0.271323363678198
0.254505260369165	0.266278430871224
0.258974261522911	0.261469329670817
0.263681357847643	0.256900853893641
0.268621857207376	0.252577557495706
0.273790834804905	0.24850375003288
0.279183138090947	0.24468349236504
0.284793391900317	0.241120592608109
0.290616003810007	0.237818602338051
0.296645169713838	0.234780813050578
0.302874879608116	0.232010252880115
0.309298923582539	0.229509683581294
0.315910898010363	0.227281597775974
0.322704211931684	0.22532821646854
0.329672093623448	0.223651486831962
0.336807597349648	0.222253080266806
0.344103610284989	0.221134390735149
0.351552859605108	0.220296533371044
0.359147919736277	0.219740343368933
0.366881219757384	0.219466375151107
0.374745050946785	0.219474901815043
0.382731574466532	0.219765914861177
0.390832829176292	0.220339124201375
0.399040739569188	0.221193958448102
0.407347123821636	0.22232956548399
0.415743701949169	0.223744813311248
0.424222104060104	0.225438291180065
0.432773878698832	0.22740831099487
0.441390501270411	0.22965290899707
0.450063382538072	0.232169847722562
0.458783877185151	0.234956618232085
0.467543292432934	0.238010442612191
0.476332896705805	0.241328276744324
0.485143928335072	0.244906813339266
0.493967604292788	0.248742485233914
0.502795128946863	0.252831468947106
0.511617702828745	0.257169688490953
0.520426531404918	0.261752819433866
0.529212833843485	0.266576293211249
0.537967851767095	0.271635301679541
0.54668285798348	0.27692480190908
0.555349165184914	0.282439521211004
0.563958134607904	0.288173962393178
0.572501184644506	0.294122409239923
0.580969799396653	0.300278932210057
0.589355537164986	0.306637394347593
0.597650038863728	0.313191457399191
0.6058450363532	0.319934588132266
0.613932360681682	0.326860064847455
0.621903950228404	0.333960984078957
0.629751858739541	0.341230267476052
0.637468263249217	0.348660668858961
0.645045471877603	0.356244781441991
0.65247593149835	0.363975045216784
0.659752235267715	0.371843754488292
0.666867130007857	0.379843065555989
0.673813523436967	0.387965004532636
0.680584491239007	0.396201475292828
0.68717328396602	0.404544267543388
0.693573333766125	0.412985065007563
0.699778260930493	0.421515453714873
0.705781880252787	0.430126930388341
0.7115782071947	0.438810910920737
0.71716146385148	0.447558738931412
0.722526084711469	0.456361694395159
0.727666722203926	0.465211002334528
0.732578252029602	0.474097841566914
0.737255778268752	0.483013353497703
0.741694638261496	0.491948650950709
0.745890407255658	0.500894827027111
0.749838902817457	0.509842963984036
0.753536189000646	0.518784142123966
0.75697858026995	0.52770944868608
0.760162645174889	0.536609986730694
0.763085209770319	0.545476884007918
0.765743360780292	0.554301301801713
0.768134448502074	0.56307444374051
0.770256089447422	0.571787564565631
0.772106168718502	0.580431978848747
0.773682842116061	0.588999069649704
0.774984537977768	0.597480297106079
0.776009958744879	0.605867206945895
0.776758082255672	0.61415143891503
0.777228162764363	0.622324735110893
0.777419731684477	0.630378948214086
0.777332598055948	0.638306049609829
0.776966848735472	0.646098137391054
0.776322848309926	0.6537474442352
0.775401238732939	0.661246345146852
0.774202938684982	0.668587365058497
0.772729142657602	0.675763186281837
0.77098131976273	0.682766655802219
0.768961212268239	0.689590792408917
0.766670833861212	0.696228793654152
0.764112467640657	0.702674042633922
0.761288663841659	0.708920114583874
0.758202237293258	0.714960783283652
0.754856264612558	0.720790027263326
0.751254081137894	0.726402035805723
0.747399277604095	0.731791214738682
0.743295696563155	0.736952192011439
0.738947428553898	0.74187982304961
0.734358808024442	0.746569195883412


==> ellipseMSZ1.txt <==
U1	U2
0.239984988466914	0.241233676502033
0.244632373730036	0.236717191466049
0.249536872474219	0.232459781683725
0.254693595788453	0.228465691033719
0.260097403338793	0.224738900912454
0.265742908492351	0.221283126265372
0.271624483686816	0.218101811883796
0.277736266040122	0.215198128971087
0.284072163194702	0.212574971981522
0.290625859390482	0.210234955735034
0.297390821760567	0.208180412810709
0.304360306843343	0.206413391221615
0.311527367304512	0.2049356523733
0.318884858862337	0.203748669307986
0.326425447409226	0.202853625236205
0.334141616322526	0.202251412357356
0.342025673957255	0.20194263097033
0.350069761313303	0.201927588875131
0.358265859869454	0.202206301066046
0.36660579957642	0.202778489716702
0.375081267000928	0.203643584457008
0.383683813612728	0.204800722941713
0.392404864206272	0.20624875171001
0.401235725448665	0.207986227335332
0.410167594545371	0.21001141786419
0.419191568015027	0.212322304542622
0.428298650564629	0.214916583828529
0.437479764056232	0.217791669687901
0.446725756556241	0.220944696172626
0.456027411458254	0.224372520277334
0.465375456670375	0.228071725072409
0.474760573857838	0.232038623110063
0.484173407731727	0.236269260100061
0.493604575374529	0.240759418851446
0.503044675593232	0.245504623476323
0.512484298290638	0.250500143851526
0.521914033845553	0.255741000333703
0.531324482492501	0.261221968723136
0.540706263691615	0.266937585471338
0.550050025479364	0.272882153127231
0.559346453790794	0.279049746016497
0.568586281743988	0.285434216148413
0.577760298877498	0.292029199344303
0.586859360331532	0.298828121581494
0.59587439596375	0.305824205546437
0.604796419390576	0.313010477390489
0.613616536945027	0.320379773681591
0.622325956542106	0.327924748544934
0.630915996442952	0.335637880985491
0.639378093908976	0.343511482385101
0.647703813737394	0.351537704166656
0.655884856669616	0.359708545617735
0.66391306766413	0.368015861865881
0.67178044402562	0.376451371997593
0.679479143382233	0.385006667312921
0.687001491503022	0.393673219707436
0.694339989947786	0.402442390173233
0.70148732354168	0.411305437410485
0.708436367667141	0.420253526540954
0.715180195365858	0.429277737914795
0.721712084243719	0.438369076001855
0.728025523171838	0.447518478358614
0.734114218776988	0.456716824661824
0.739972101714975	0.465954945799848
0.745593332720692	0.475223633012629
0.750972308428824	0.48451364707118
0.756103666959403	0.493815727487452
0.760982293262654	0.503120601745387
0.765603324217776	0.512418994543966
0.769962153480619	0.52170163704303
0.774054436075378	0.530959276102658
0.777876092725765	0.540182683506906
0.781423313921319	0.549362665162684
0.784692563714809	0.558490070264636
0.787680583246942	0.567555800416855
0.790384393994867	0.576550818702369
0.792801300741227	0.585466158691329
0.794928894260816	0.594292933378946
0.796765053722144	0.603022344044251
0.798307948801527	0.611645689020848
0.799556041507596	0.620154372370927
0.800508087714399	0.628539912453881
0.801163138401571	0.636793950380989
0.801520540600343	0.644908258347739
0.801579938044429	0.652874747835483
0.801341271525165	0.660685477674247
0.800804778950529	0.668332661958664
0.799970995107986	0.675808677809129
0.798840751131404	0.683106072970457
0.797415173672557	0.690217573240451
0.795695683778062	0.697136089720983
0.793683995472838	0.703854725884363
0.791382114051538	0.71036678444795
0.788792334079623	0.716665774050144
0.785917237106092	0.722745415721123
0.782759689090133	0.72859964914185
0.779322837544279	0.734222638685137
0.775610108396893	0.73960877923272
0.771625202577134	0.744752701762564
0.767372092325784	0.749649278700824
0.762855017235638	0.754293629033119
0.75807848002538	0.758681123170034
0.753047242051181	0.762807387561996
0.74776631856047	0.766668309058921
0.742240973692632	0.770260039010296
0.736476715231593	0.773578997101594
0.730479289115547	0.776621874923209
0.724254673709276	0.779385639268354
0.717809073844787	0.781867535156625
0.711148914636203	0.784065088580223
0.704280835075066	0.785976108970105
0.697211681412446	0.787598691379587
0.689948500334451	0.788931218383234
0.682498531937939	0.789972361689151
0.674869202513425	0.790721083463047
0.667068117142399	0.791176637362776
0.659103052116416	0.791338569282303
0.650981947185514	0.791206717804368
0.642712897643704	0.790781214361394
0.634304146259401	0.790062483104464
0.625764075058855	0.789051240480528
0.617101196970766	0.787748494518224
0.60832414734041	0.78615554382306
0.599441675321738	0.784273976282931
0.59046263515603	0.782105667485281
0.581395977345799	0.779652778847475
0.572250739732726	0.776917755462252
0.563036038488553	0.773903323660403
0.553761059027878	0.770612488293104
0.544435046851935	0.767048529736618
0.535067298332482	0.763215000622342
0.525667151444968	0.759115722295466
0.516243976460243	0.754754781005777
0.506807166604062	0.750136523834392
0.497366128693719	0.745265554360497
0.487930273761125	0.740146728072394
0.478509007671682	0.734785147527451
0.469111721748319	0.729186157265757
0.459747783410015	0.723355338482568
0.450426526834147	0.717298503464855
0.441157243651987	0.711021689797486
0.431949173686595	0.704531154344829
0.422811495742367	0.697833367013779
0.4137533184554	0.690935004304407
0.404783671213809	0.683842942654687
0.395911495157033	0.676564251585905
0.387145634263113	0.669106186655614
0.378494826532827	0.661476182225132
0.369967695279454	0.653681844048809
0.361572740532872	0.645730941692448
0.353318330566545	0.637631400788432
0.345212693555839	0.62939129513528
0.337263909376006	0.62101883864951
0.329479901547985	0.612522377177827
0.321868429340061	0.603910380177806
0.314437080033263	0.595191432275346
0.307193261358195	0.586374224707334
0.300144194110848	0.577467546658026
0.293296904954754	0.568480276497801
0.286658219416658	0.559421372933008
0.280234755082679	0.55029986607573
0.274032915001761	0.541124848442372
0.268058881302971	0.531905465890048
0.262318609033023	0.522650908499785
0.256817820220151	0.513370401415655
0.251561998170275	0.504073195648949
0.246556382001115	0.494768558856566
0.241805961419728	0.485465766102817
0.237315471748662	0.476174090613831
0.233089389205677	0.466902794533809
0.22913192644176	0.457661119692311
0.22544702834186	0.448458278391805
0.22203836809254	0.439303444224639
0.218909343520467	0.430205742928606
0.216063073705384	0.421174243290214
0.213502395870942	0.412217948104714
0.211229862556494	0.403345785201926
0.209247739072672	0.394566598546781
0.207558001243271	0.385889139423463
0.206162333435706	0.377322057711941
0.205062126882001	0.368873893265578
0.204258478291975	0.360553067398423
0.20375218876002	0.352367874490658
0.203543762966553	0.344326473720582
0.203633408674936	0.336436880931364
0.20402103652438	0.328706960640678
0.204706260119012	0.321144418201176
0.205688396413052	0.31375679211963
0.206966466391683	0.306551446542381
0.208539196046955	0.2995355639146
0.210405017647744	0.292716137820669
0.212562071302503	0.286099966012826
0.215008206813236	0.279693643635014
0.217740985818869	0.273503556648702
0.220757684225857	0.267535875467218
0.224055294923623	0.261796548804947
0.227630530782108	0.256291297747523
0.231479827928454	0.251025610048925
0.235599349299554	0.246004734661169
0.239984988466914	0.241233676502033


==> lowerAIG.txt <==
q	z0	z1
0.1	0.443711037770444	0.473090277777778
0.125	0.484048404840484	0.496527777777778
0.15	0.498716538320499	0.503472222222222
0.175	0.523861910000524	0.530753968253968
0.2	0.539053905390539	0.551215277777778
0.225	0.554129487022776	0.572916666666667
0.25	0.574990832416575	0.595486111111111
0.275	0.592059205920592	0.61395202020202
0.3	0.606282850507273	0.627893518518518
0.325	0.618318242080618	0.635683760683761
0.35	0.628634292000629	0.64360119047619
0.375	0.644419997555311	0.652777777777778
0.4	0.658232489915658	0.673828125
0.425	0.664380163506547	0.685253267973856
0.45	0.679623517907346	0.703125
0.475	0.693262308687009	0.720029239766082
0.5	0.705537220388706	0.730902777777778


==> lowerJPM.txt <==
q	z0	z1
0.1	0.517051705170517	0.520833333333333
0.125	0.551521818848552	0.583333333333333
0.15	0.579391272460579	0.616319444444444
0.175	0.590916234480591	0.622519841269841
0.2	0.606894022735607	0.622829861111111
0.225	0.625840361813959	0.652006172839506
0.25	0.624862486248625	0.659722222222222
0.275	0.634730139680635	0.684974747474747
0.3	0.650287250947317	0.703125
0.325	0.661194324560661	0.695779914529915
0.35	0.662161454240662	0.704365079365079
0.375	0.67375626451534	0.710648148148148
0.4	0.687568756875688	0.721571180555555
0.425	0.703207575659527	0.733251633986928
0.45	0.714664058998492	0.749421296296296
0.475	0.722598575647038	0.759320175438597
0.5	0.744407774110744	0.766493055555556


==> lowerMS.txt <==
q	z0	z1
0.1	0.401325478645066	0.431184668989547
0.125	0.409425625920471	0.439024390243902
0.15	0.434462444771723	0.461672473867596
0.175	0.433410477593099	0.482827277252364
0.2	0.465758468335788	0.520470383275261
0.225	0.472917689412535	0.536198219125048
0.25	0.508100147275405	0.552264808362369
0.275	0.534208059981256	0.549572378840672
0.3	0.55473735886107	0.574912891986063
0.325	0.572108304067067	0.589654248190834
0.35	0.579633915421839	0.60477849676456
0.375	0.585174275895925	0.615563298490128
0.4	0.597385861561119	0.632621951219512
0.425	0.605561812353807	0.655872104939537
0.45	0.621829487808869	0.674603174603174
0.475	0.648786915742966	0.688611773335778
0.5	0.667157584683358	0.711672473867596


==> scatterAIGZ0.txt <==
U1	U2
0.012522	0.034983
0.645001	0.824886
0.215067	0.068774
0.395945	0.318625
0.787716	0.035182
0.719738	0.648579
0.238124	0.798648
0.340688	0.552972
0.92586	0.771815
0.119062	0.484993
0.885112	0.815544
0.616776	0.623335
0.63864	0.47903
0.572252	0.892665
0.167959	0.065991
0.972968	0.817531
0.071954	0.940171
0.136156	0.436891
0.166766	0.047505
0.573246	0.60167
0.259392	0.179288
0.75154	0.894256
0.45478	0.302127
0.720533	0.741006
0.789108	0.451203
0.463129	0.558338
0.165573	0.351024
0.231763	0.099583
0.533691	0.515802
0.329756	0.887696
0.090638	0.125224
0.669449	0.611608
0.233552	0.400716
0.60803	0.287219
0.482012	0.853111
0.302127	0.841383
0.405685	0.685748
0.708805	0.001391
0.802027	0.703041
0.373286	0.999404
0.188034	0.751938
0.836812	0.928046
0.881733	0.644007
0.81137	0.865832
0.68714	0.607235
0.445637	0.641423
0.22103	0.801232
0.432916	0.224607
0.260982	0.292188
0.904194	0.748758
0.244882	0.498907
0.021069	0.066587
0.341284	0.455973
0.237726	0.354999
0.527132	0.487975
0.639038	0.735043
0.749553	0.73226
0.275094	0.950904
0.313258	0.395349
0.053866	0.055456
0.543033	0.770821
0.237925	0.555754
0.378255	0.318028
0.785927	0.763467
0.930233	0.476048
0.048897	0.115285
0.058438	0.137348
0.480223	0.287617
0.821904	0.815345
0.040946	0.034188
0.663089	0.71775
0.416617	0.243888
0.710396	0.29199
0.412443	0.598688
0.769231	0.519579
0.397138	0.704234
0.859074	0.759491
0.067581	0.350825
0.315047	0.381833
0.163983	0.152852
0.36931	0.056649
0.818525	0.469489
0.696879	0.342079
0.774995	0.762075
0.243888	0.630292
0.77738	0.816935
0.911946	0.936792
0.483005	0.499702
0.883323	0.436295
0.42576	0.328762
0.186245	0.370702
0.091831	0.813556
0.429139	0.26456
0.412642	0.597893
0.972371	0.893063
0.436891	0.707215
0.876565	0.973961
0.318426	0.462135
0.470682	0.513019
0.941562	0.958656
0.110912	0.765454
0.017094	0.045915
0.227788	0.145697
0.100378	0.06619
0.384218	0.429338
0.636255	0.880938
0.460743	0.765057
0.262373	0.168555
0.41284	0.723514
0.223614	0.137547
0.167164	0.654144
0.682171	0.106142
0.950109	0.590141
0.458756	0.477042
0.520374	0.743391
0.208905	0.120056
0.463526	0.230173
0.53548	0.345259
0.511429	0.793679
0.596899	0.42576
0.714768	0.411449
0.468893	0.527132
0.721924	0.510634
0.559928	0.882131
0.053071	0.342874
0.894653	0.780561
0.644405	0.425363
0.773007	0.665474
0.290201	0.343272
0.470483	0.258597
0.751739	0.946134
0.895249	0.854105
0.11449	0.104751
0.967005	0.971576
0.934804	0.768634
0.258	0.200557
0.39038	0.669052
0.684357	0.005764
0.691115	0.271715
0.314848	0.757702
0.295369	0.113099
0.993441	0.787915
0.308885	0.500298
0.80799	0.289008
0.29994	0.144504
0.58716	0.612006
0.342874	0.81614
0.059829	0.024448
0.792884	0.113496
0.611012	0.277281
0.191612	0.006162
0.458954	0.850527
0.53389	0.719936
0.250248	0.2904
0.48221	0.407076
0.348638	0.041542
0.660306	0.78553
0.113894	0.404691
0.290797	0.154045
0.377857	0.603459
0.570463	0.353011
0.744782	0.618366
0.81614	0.628305
0.679785	0.237726
0.428145	0.307692
0.03876	0.719539
0.723117	0.410853
0.171735	0.304114
0.877957	0.48062
0.830252	0.856887
0.602266	0.190221
0.137746	0.081892
0.370105	0.457961
0.684953	0.12741
0.035182	0.019877
0.76943	0.624727
0.935202	0.89187
0.564301	0.44842
0.558736	0.898827
0.966011	0.639833
0.545816	0.470682
0.413039	0.378851
0.769827	0.418008
0.336514	0.496124
0.475651	0.52097
0.829259	0.392964
0.723514	0.665673
0.901014	0.848539
0.811966	0.523156
0.03379	0.014709
0.776784	0.921288
0.23554	0.318227
0.921487	0.967203
0.951302	0.913139
0.848738	0.944345
0.447625	0.650368
0.324786	0.552177
0.60644	0.420592
0.852117	0.531107
0.842178	0.91453
0.428344	0.45001
0.761081	0.657722
0.093421	0.629696
0.222023	0.823494
0.700656	0.372093
0.256609	0.171338
0.323196	0.581197
0.065792	0.178096
0.466508	0.560525
0.124429	0.527529
0.965613	0.476844
0.29676	0.405088
0.406679	0.451004
0.780759	0.8871
0.818128	0.821904
0.933015	0.778573
0.228583	0.37905
0.712184	0.759889
0.995428	0.910157
0.641224	0.561717
0.193401	0.199165
0.014709	0.331544
0.872789	0.365335
0.546611	0.578811
0.744385	0.63387
0.368118	0.966011
0.183264	0.608627
0.35639	0.585172
0.26933	0.561916
0.814152	0.967998
0.405486	0.664878
0.042338	0.918903
0.75651	0.870006
0.613993	0.58875
0.334725	0.661697
0.551183	0.452991
0.18863	0.362155
0.84675	0.95806
0.434109	0.331942
0.722918	0.271318
0.524349	0.187835
0.795667	0.697674
0.14351	0.197376
0.96621	0.80481
0.474856	0.618962
0.962433	0.867223
0.121248	0.710396
0.061618	0.803021
0.613596	0.817134
0.633075	0.46611
0.449414	0.180282
0.608825	0.979726
0.602465	0.474856
0.425164	0.77897
0.465713	0.653747
0.343669	0.297158
0.269728	0.102365
0.454383	0.299145
0.327569	0.139535
0.634069	0.707016
0.502087	0.881534
0.8871	0.723713
0.495925	0.498112
0.10316	0.455178
0.822898	0.991055
0.015305	0.218843
0.566687	0.218247
0.199165	0.050885
0.491155	0.399125
0.194991	0.472073
0.271119	0.192606
0.387796	0.151063
0.590936	0.279467
0.687935	0.947327
0.12741	0.259392
0.358776	0.609422
0.611608	0.361558
0.158617	0.8225
0.453588	0.315047
0.683363	0.847346
0.957265	0.947724
0.387398	0.933214
0.639237	0.226794
0.340489	0.27092
0.533492	0.528126
0.996025	0.861459
0.39356	0.774597
0.216259	0.406082
0.006957	0.003975
0.836215	0.386802
0.027827	0.413039
0.935401	0.952693
0.174319	0.24031
0.878155	0.487378
0.80322	0.624925
0.590539	0.444643
0.432717	0.931425
0.295766	0.633671
0.486384	0.075134
0.255416	0.187637
0.880541	0.6774
0.542039	0.203339
0.477639	0.538263
0.704433	0.79189
0.129	0.057046
0.190618	0.423176
0.083681	0.670046
0.680382	0.084277
0.6291	0.637647
0.495528	0.275691
0.218247	0.148082
0.866031	0.9032
0.209501	0.494534
0.276883	0.311071
0.241304	0.463129
0.091036	0.194792
0.953488	0.298947
0.546412	0.121845
0.328364	0.244484
0.810177	0.928245
0.343868	0.370503
0.906778	0.965216
0.689127	0.124826
0.731862	0.580799
0.887498	0.708408
0.796064	0.979328
0.908368	0.696879
0.05327	0.124031
0.979129	0.963824
0.68555	0.485788
0.647585	0.687537
0.725899	0.715762
0.075532	0.237527
0.76446	0.221228
0.755913	0.852713
0.244484	0.267939
0.576824	0.552574
0.043133	0.039356
0.685152	0.848142
0.305903	0.332538
0.857285	0.730074
0.296561	0.201153
0.512821	0.929437
0.616378	0.436494
0.299742	0.245081
0.974757	0.869608
0.244683	0.518386
0.451998	0.737825
0.747366	0.955079
0.462532	0.295567
0.829855	0.49831
0.510634	0.4516
0.126814	0.05645
0.565693	0.496522
0.670841	0.15802
0.894256	0.905387
0.099583	0.038958
0.084675	0.13874
0.838004	0.902803
0.534089	0.60644
0.234943	0.133771
0.599881	0.525939
0.700855	0.650964
0.065991	0.086265
0.897436	0.766647
0.07255	0.220235
0.702644	0.699066
0.869807	0.770026
0.205327	0.041741
0.348042	0.438283
0.361956	0.739217
0.644603	0.345657
0.813755	0.399722
0.654542	0.870205
0.958656	0.914331
0.069767	0.257007
0.570264	0.424766
0.235341	0.679785
0.614192	0.002783
0.102962	0.952296
0.755317	0.743192
0.721725	0.460346
0.147287	0.74836
0.176307	0.28225
0.459352	0.63864
0.018883	0.320215
0.946532	0.983105
0.356589	0.722918
0.827668	0.618764
0.02902	0.034387
0.684755	0.887895
0.898032	0.736633
0.512224	0.92089
0.127609	0.76943
0.435301	0.541841
0.205725	0.113894
0.987478	0.962433
0.737229	0.605844
0.786524	0.721129
0.14192	0.54681
0.001789	0.032995
0.148479	0.04671
0.906579	0.527331
0.500298	0.391373
0.937984	0.731664
0.17909	0.322799
0.915325	0.607036
0.409064	0.464719
0.465514	0.153647
0.108328	0.07096
0.39197	0.305506
0.78712	0.909362
0.646194	0.212681
0.144107	0.177102
0.953091	0.561519
0.968595	0.926456
0.560127	0.526535
0.678791	0.923077
0.654741	0.615583
0.266547	0.520175
0.381634	0.059233
0.033592	0.015106
0.444444	0.676009
0.770225	0.765653
0.820314	0.305903
0.176704	0.209501
0.321407	0.143311
0.983502	0.777977
0.022858	0.01769
0.84993	0.787517
0.649175	0.152057
0.533095	0.81932
0.396541	0.713377
0.455377	0.077122
0.898827	0.931624
0.732658	0.673822
0.507454	0.768833
0.563705	0.619559
0.223017	0.01451
0.353806	0.401908
0.374677	0.849732
0.792685	0.634665
0.118267	0.220036
0.367919	0.483602
0.44842	0.309481
0.441463	0.667859
0.160604	0.768436
0.10972	0.378454
0.407076	0.78394
0.442258	0.384218
0.600477	0.526138
0.50487	0.573445
0.403697	0.504472
0.5645	0.196979
0.991652	0.384417
0.488372	0.421586
0.905983	0.822302
0.973564	0.899821
0.051878	0.15484
0.930829	0.921686
0.52415	0.607633
0.646591	0.429537
0.418207	0.672828
0.296363	0.09998
0.760684	0.554959
0.110515	0.133174
0.360167	0.2419
0.83383	0.59352
0.09998	0.293381
0.939972	0.953886
0.500099	0.051282
0.573445	0.662691
0.850328	0.792487
0.306301	0.129398
0.162791	0.358974
0.283045	0.80799
0.313854	0.56768
0.701252	0.921089
0.155635	0.517591
0.548996	0.717949
0.791294	0.49036
0.739018	0.748161
0.00477	0.230372
0.703041	0.811171
0.39515	0.197774
0.147088	0.553568
0.066587	0.106341
0.187637	0.092029
0.468297	0.7903
0.29835	0.115086
0.265951	0.636255
0.393957	0.512224
0.054264	0.055854
0.513814	0.522958
0.668456	0.816736
0.757702	0.781356
0.782151	0.319022
0.469489	0.987875
0.585967	0.895647
0.263765	0.706818
0.261379	0.396939
0.303518	0.28543
0.337507	0.141125
0.535878	0.370105
0.860664	0.842775
0.957662	0.876764
0.49036	0.631485
0.711588	0.871
0.281853	0.566289
0.2419	0.269728
0.812363	0.870403
0.991453	0.47744
0.220632	0.284039
0.296164	0.394753
0.593123	0.818128
0.796859	0.759292
0.417412	0.758696
0.7096	0.692109
0.589744	0.340887
0.403498	0.102564
0.669847	0.801034
0.826078	0.192805
0.325184	0.331147
0.615186	0.579408
0.510038	0.534486
0.315444	0.316836
0.543431	0.317233
0.632876	0.564301
0.165971	0.36613
0.629497	0.155039
0.508646	0.429736
0.181077	0.133572
0.270125	0.373484
0.070563	0.266349
0.464122	0.459948
0.917313	0.973763
0.606043	0.53866
0.081694	0.16617
0.707215	0.44186
0.730272	0.873186
0.758497	0.50964
0.994435	0.353806
0.567283	0.535679
0.977142	0.759094
0.472669	0.505069
0.434506	0.079905
0.635659	0.50646
0.632081	0.570066
0.276685	0.479428
0.521765	0.768237
0.762473	0.702644
0.047704	0.134566
0.752137	0.78871
0.493143	0.256609
0.154045	0.441065
0.107136	0.162592
0.565891	0.693898
0.620553	0.641224
0.516995	0.228583
0.269529	0.004969
0.471079	0.138342
0.478235	0.623733
0.55476	0.478831
0.089247	0.357384
0.838203	0.735639
0.42417	0.516001
0.15961	0.04353
0.748758	0.587358
0.556947	0.364142
0.105943	0.004174
0.050089	0.09839
0.903001	0.355198
0.851322	0.241503
0.43709	0.189823
0.115484	0.510833
0.880143	0.980918
0.516001	0.140131
0.752932	0.849135
0.826675	0.367124
0.27092	0.25323
0.392169	0.169549
0.468495	0.86941
0.254025	0.804413
0.840191	0.864639
0.997814	0.997416
0.688929	0.794275
0.254621	0.210296
0.342079	0.349632
0.884317	0.440072
0.568674	0.662493
0.212085	0.449414
0.713775	0.419797
0.783145	0.744186
0.606639	0.688531
0.917114	0.388591
0.213476	0.112701
0.815345	0.961439
0.86126	0.855098
0.1775	0.306102
0.748956	0.219241
0.450407	0.015901
0.416219	0.368316
0.579805	0.734844
0.109919	0.857881
0.856291	0.859074
0.682369	0.999602
0.452395	0.380839
0.364937	0.467104
0.147684	0.011529
0.705625	0.96124
0.31286	0.630888
0.585768	0.811966
0.023057	0.017889
0.31127	0.155635
0.291393	0.245478
0.400914	0.844166
0.672431	0.341085
0.287418	0.013119
0.523952	0.542834
0.054065	0.261976
0.534685	0.659909
0.771815	0.91771
0.471278	0.642815
0.562115	0.993838
0.055854	0.682767
0.995826	0.88233
0.939773	0.869807
0.058239	0.149871
0.150666	0.5967
0.293182	0.417611
0.436693	0.771218
0.789306	0.861856
0.968793	0.983304
0.044325	0.075532
0.973166	0.973564
0.037567	0.515603
0.601471	0.444444
0.911548	0.916716
0.825482	0.187438
0.379447	0.678593
0.473663	0.17909
0.688134	0.475055
0.525144	0.583184
0.800437	0.795468
0.621745	0.984496
0.346253	0.30491
0.028026	0.02266
0.680779	0.564898
0.389982	0.82747
0.702047	0.550984
0.211489	0.240509
0.538462	0.383622
0.50169	0.309879
0.048301	0.359769
0.516398	0.323196
0.445438	0.400517
0.229179	0.777579
0.786722	0.634466
0.324588	0.208308
0.617174	0.837607
0.683562	0.811568
0.127808	0.11449
0.310674	0.845756
0.982707	0.228782
0.528324	0.485987
0.17094	0.094216
0.113695	0.907176
0.155436	0.324786
0.248261	0.382826
0.679189	0.729278
0.105546	0.088452
0.698271	0.296164
0.586762	0.42258
0.601272	0.84834
0.386007	0.105347
0.394156	0.409064
0.50964	0.596899
0.84516	0.89843
0.927251	0.890678
0.008348	0.003379
0.27748	0.429934
0.842974	0.620751
0.106937	0.214669
0.513019	0.09362
0.36136	0.335321
0.742993	0.722322
0.529915	0.464918
0.263168	0.844365
0.108527	0.161797
0.398132	0.306301
0.514212	0.280461
0.686742	0.869012
0.97575	0.994236
0.273703	0.095011
0.89028	0.695488
0.710197	0.516398
0.699066	0.64361
0.909759	0.613993
0.84039	0.737627
0.864639	0.767839
0.578811	0.737229
0.722719	0.19201
0.726893	0.875571
0.004969	0.029616
0.677798	0.939177
0.032598	0.182667
0.823892	0.84675
0.021864	0.12582
0.129597	0.082489
0.75969	0.95647
0.119857	0.073743
0.323792	0.772212
0.610614	0.572451
0.161399	0.316041
0.525542	0.441463
0.490161	0.381634
0.708607	0.561121
0.857682	0.643212
0.847545	0.767243
0.896442	0.9193
0.133373	0.33711
0.486782	0.635063
0.559531	0.205923
0.377659	0.673624
0.487776	0.350626
0.899622	0.790101
0.04194	0.126217
0.911747	0.678195
0.452594	0.100974
0.026039	0.016498
0.726694	0.898629
0.045915	0.390578
0.799443	0.941364
0.96283	0.938382
0.28702	0.618167
0.884516	0.695289
0.215265	0.92745
0.667064	0.663884
0.146094	0.269131
0.709998	0.81773
0.637647	0.584973
0.364739	0.398927
0.787517	0.653349
0.220433	0.542039
0.42099	0.339098
0.152654	0.090638
0.637845	0.613596
0.913934	0.170741
0.264162	0.316637
0.986086	0.950706
0.705824	0.988869
0.355794	0.460147
0.111906	0.572848
0.880739	0.995031
0.012324	0.686345
0.0807	0.147883
0.754522	0.756112
0.185053	0.150865
0.580203	0.706619
0.392566	0.487577
0.031207	0.106539
0.997416	0.960246
0.422978	0.60803
0.365534	0.467899
0.027032	0.049891
0.27907	0.123435
0.743789	0.751739
0.277281	0.264162
0.002783	0.040747
0.360366	0.23057
0.329954	0.32419
0.08706	0.063606
0.57265	0.334725
0.889485	0.99523
0.112105	0.049294
0.351421	0.490956
0.585172	0.507056
0.36613	0.34029
0.316041	0.896045
0.147486	0.377857
0.430133	0.549791
0.022063	0.01928
0.495329	0.415027
0.706023	0.186245
0.431723	0.322202
0.11608	0.112304
0.845558	0.000199
0.439475	0.330153
0.082687	0.160207
0.92745	0.984297
0.301332	0.720334
0.225601	0.010932
0.949115	0.471079
0.595707	0.785927
0.894454	0.736832
0.793083	0.436096
0.338501	0.227589
0.411648	0.621348
0.501093	0.204929
0.939177	0.55158
0.862652	0.559133
0.718943	0.482409
0.467104	0.597098
0.081097	0.049096
0.718545	0.763069
0.681177	0.084476
0.085073	0.10972
0.640628	0.356589
0.385808	0.256211
0.865434	0.932817
0.467501	0.527927
0.570066	0.071358
0.006758	0.217253
0.463725	0.430928
0.658716	0.692904
0.282846	0.25641
0.398927	0.539654
0.822103	0.647585
0.618565	0.281654
0.297158	0.234148
0.825084	0.978136
0.55317	0.681773
0.478831	0.354403
0.683761	0.625721
0.351819	0.463327
0.247863	0.465713
0.923077	0.893262
0.828066	0.60485
0.930034	0.435699
0.813158	0.747168
0.373087	0.790698
0.90161	0.503876
0.140727	0.411648
0.903796	0.908567
0.269926	0.173723
0.741006	0.822103
0.588352	0.193401
0.114093	0.072153
0.251441	0.104154
0.095607	0.088253
0.900219	0.491751
0.395548	0.674021
0.282648	0.571656
0.821308	0.550388
0.958855	0.948718
0.508249	0.140926
0.184059	0.213675
0.246671	0.512821
0.268734	0.074737
0.922878	0.683164
0.057841	0.827668
0.423971	0.621149
0.061419	0.020672
0.335917	0.41125
0.904989	0.810773
0.653747	0.274101
0.97098	0.195389
0.867024	0.723315
0.140131	0.213278
0.493739	0.706221
0.653946	0.148877
0.322997	0.831048
0.734248	0.957464
0.473067	0.566885
0.961638	0.543828
0.61459	0.851123
0.790101	0.943749
0.413238	0.866229
0.093023	0.077917
0.171536	0.030411
0.509441	0.326376
0.219241	0.834029
0.541443	0.869211
0.431127	0.378652
0.048102	0.031207
0.844762	0.484198
0.601073	0.1936
0.732459	0.534685
0.903995	0.968396
0.728483	0.598489
0.892467	0.309282
0.49831	0.058835
0.70801	0.574041
0.047505	0.091632
0.658318	0.281256
0.038362	0.102167
0.252832	0.511827
0.763467	0.797853
0.891075	0.901411
0.992049	0.866031
0.099185	0.054065
0.415623	0.678791
0.855098	0.711191
0.012721	0.053866
0.298151	0.255416
0.529318	0.757503
0.4194	0.767044
0.57742	0.524548
0.54025	0.677003
0.947327	0.917909
0.125422	0.281057
0.777977	0.649175
0.484198	0.214868
0.244285	0.215464
0.794474	0.926854
0.129398	0.738024
0.806202	0.144107
0.619559	0.428742
0.199364	0.151262
0.539455	0.951501
0.310873	0.379447
0.379249	0.050487
0.870801	0.606241
0.919897	0.550586
0.005168	0.006559
0.518187	0.535281
0.345458	0.46293
0.72749	0.925462
0.936196	0.752534
0.322004	0.532697
0.011131	0.086663
0.035381	0.090837
0.238919	0.185053
0.874776	0.630093
0.483403	0.910952
0.571656	0.734248
0.465116	0.22262
0.266945	0.927251
0.762274	0.98231
0.007752	0.065196
0.59511	0.116478
0.410058	0.889883
0.718147	0.716557
0.891274	0.742596
0.861459	0.600477
0.92427	0.939575
0.993639	0.994832
0.567879	0.514808
0.815742	0.282648
0.211886	0.468098
0.318625	0.428543
0.232161	0.186842
0.220235	0.088054
0.545617	0.500696
0.477042	0.486384
0.506062	0.800437
0.862453	0.701053
0.710793	0.662095
0.540449	0.788909
0.624528	0.366726
0.754919	0.699463
0.766249	0.546611
0.419201	0.581594
0.245279	0.257404
0.519181	0.560724
0.323991	0.297555
0.839595	0.783741
0.116478	0.083681
0.824687	0.993043
0.777181	0.837806
0.200358	0.170344
0.084874	0.773206
0.510237	0.892268
0.924667	0.861658
0.717352	0.843967
0.880938	0.283641
0.490757	0.291393
0.037368	0.097197
0.286225	0.532896
0.926257	0.616378
0.331942	0.999801
0.393162	0.401113
0.568277	0.697277
0.333135	0.494931
0.994633	0.977539
0.046114	0.158815
0.241105	0.553965
0.571457	0.526337
0.764659	0.644206
0.029616	0.175711
0.302723	0.659113
0.506261	0.433313
0.836414	0.128404
0.979328	0.943948
0.575631	0.258
0.642019	0.387994
0.984894	0.992844
0.472471	0.389585
0.114888	0.121049
0.338303	0.202544
0.665275	0.940767
0.457364	0.40807
0.671238	0.456172
0.234148	0.219439
0.172928	0.382429
0.422779	0.107136
0.936792	0.960644
0.002584	0.003777
0.278871	0.41284
0.307295	0.025045
0.096005	0.065792
0.901411	0.965017
0.392765	0.578613
0.941761	0.820115
0.720135	0.439475
0.488571	0.460545
0.349831	0.457166
0.133572	0.467501
0.895647	0.941165
0.112701	0.064798
0.206718	0.345458
0.171338	0.035381
0.235142	0.486782
0.636056	0.301332
0.837209	0.911747
0.425562	0.189624
0.811568	0.958458
0.790896	0.764858
0.964818	0.945736
0.5323	0.430133
0.224409	0.392765
0.955277	0.579209
0.2258	0.226198
0.145697	0.054462
0.887895	0.971974
0.831246	0.850924
0.898629	0.637249
0.577221	0.346452
0.023455	0.001789
0.332339	0.770622
0.769628	0.780362
0.585371	0.586365
0.238322	0.989465
0.387199	0.232359
0.709799	0.757305
0.195786	0.270125
0.507851	0.807792
0.309084	0.397734
0.474458	0.340091
0.703637	0.792685
0.635858	0.42735
0.172332	0.354005
0.273107	0.846353
0.085271	0.188432
0.532896	0.873783
0.799841	0.376466
0.798251	0.427549
0.443649	0.465116
0.982508	0.575432
0.156629	0.316438
0.63387	0.622938
0.29517	0.668456
0.34844	0.272312
0.426158	0.454979
0.702842	0.773604
0.338899	0.263367
0.304711	0.105744
0.71934	0.83383
0.489565	0.603061
0.123037	0.209104
0.401113	0.83542
0.995031	0.987279
0.429537	0.198171
0.9839	0.916319
0.210892	0.349831
0.082091	0.625919
0.404293	0.214272
0.481415	0.960048
0.185251	0.153449
0.490956	0.056052
0.847744	0.645995
0.580998	0.477639
0.527529	0.889485
0.598291	0.62254
0.203538	0.194594
0.806003	0.715166
0.638243	0.570861
0.92904	0.330551
0.710594	0.010137
0.386206	0.556748
0.648778	0.831445
0.772014	0.939773
0.299344	0.248857
0.904592	0.862453
0.542834	0.689326
0.72908	0.690519
0.605446	0.276486
0.389386	0.861061
0.900417	0.716955
0.308289	0.078513
0.904393	0.944146
0.38541	0.627907
0.89187	0.443451
0.476048	0.282449
0.191016	0.358378
0.307096	0.341483
0.785331	0.612602
0.762671	0.419996
0.196581	0.168356
0.479428	0.403896
0.376665	0.223614
0.84198	0.709004
0.369708	0.391572
0.356987	0.114888
0.406281	0.405884
0.222421	0.536076
0.860266	0.362751
0.452196	0.669449
0.291592	0.318426
0.016895	0.003578
0.690916	0.285828
0.812761	0.669251
0.925065	0.897237
0.050487	0.012522
0.327768	0.843172
0.823494	0.688929
0.679587	0.441264
0.751342	0.279666
0.993043	0.867422
0.44186	0.108726
0.744981	0.776188
0.439276	0.261181
0.413635	0.171735
0.930431	0.777778
0.301729	0.523753
0.84834	0.54522
0.246074	0.4194
0.838799	0.996621
0.983105	0.87418
0.897038	0.847545
0.307494	0.213476
0.759491	0.3065
0.168952	0.092427
0.831843	0.234546
0.62413	0.485391
0.945538	0.728285
0.756907	0.851322
0.637249	0.501888
0.788114	0.565891
0.117869	0.157822
0.603856	0.127808
0.041542	0.121248
0.564898	0.409859
0.486186	0.529915
0.887696	0.850726
0.626913	0.5806
0.289406	0.033194
0.495726	0.480421
0.248062	0.448619
0.944345	0.681574
0.349235	0.185251
0.613794	0.860465
0.890081	0.801829
0.690519	0.129597
0.004572	0.015504
0.678195	0.548599
0.833631	0.659312
0.367323	0.348837
0.109322	0.123037
0.220831	0.080103
0.702246	0.557146
0.789505	0.751143
0.413437	0.25164
0.3548	0.177897
0.798847	0.69509
0.331743	0.830252
0.399324	0.265951
0.231564	0.055655
0.204333	0.107335
0.158815	0.233353
0.091234	0.473266
0.807394	0.647187
0.19519	0.15961
0.131385	0.05327
0.856092	0.798847
0.481216	0.434109
0.305108	0.581793
0.920493	0.969986
0.976744	0.970582
0.136355	0.591532
0.941165	0.872789
0.579209	0.930233
0.031803	0.013317
0.428941	0.917114
0.377062	0.598291
0.78871	0.501292
0.729278	0.545021
0.281057	0.623534
0.174916	0.055059
0.150268	0.18545
0.443252	0.69191
0.978136	0.644405
0.103558	0.134963
0.055257	0.632479
0.833234	0.730272
0.90638	0.640032
0.372093	0.639038
0.426357	0.336712
0.817929	0.760485
0.415226	0.008149
0.52256	0.178692
0.770423	0.689922
0.069171	0.087657
0.208706	0.651362
0.125025	0.360167
0.045518	0.146691
0.637448	0.537269
0.774796	0.715564
0.319022	0.17094
0.387994	0.646591
0.371497	0.509839
0.489167	0.746174
0.431326	0.541443
0.309282	0.79845
0.443451	0.999006
0.000398	0.000596
0.918903	0.60326
0.577818	0.569867
0.54522	0.670443
0.60485	0.775989
0.915921	0.878155
0.05645	0.174518
0.931425	0.994435
0.721129	0.620155
0.265554	0.482807
0.581992	0.632876
0.009143	0.031803
0.192208	0.242894
0.063804	0.989068
0.514411	0.742795
0.760485	0.596502
0.326376	0.414431
0.472868	0.360962
0.394951	0.571059
0.037965	0.068376
0.120851	0.396343
0.707613	0.649374
0.731067	0.595707
0.363745	0.238521
0.249056	0.031604
0.298748	0.483999
0.651163	0.920692
0.496323	0.821705
0.709402	0.907772
0.092824	0.279269
0.617571	0.894057
0.322799	0.091831
0.661499	0.609819
0.799245	0.181276
0.712383	0.905188
0.386603	0.219042
0.009541	0.001988
0.300139	0.126814
0.735838	0.826078
0.188432	0.236732
0.427947	0.374876
0.952892	0.375472
0.363944	0.241304
0.421189	0.352415
0.640429	0.693302
0.313457	0.571855
0.853906	0.719141
0.819917	0.763864
0.453787	0.744782
0.851918	0.7096
0.355595	0.847943
0.179686	0.761479
0.854303	0.486186
0.485391	0.121646
0.294971	0.064401
0.408468	0.31286
0.449612	0.415424
0.020076	0.040946
0.143113	0.538859
0.622341	0.726694
0.384019	0.471874
0.248658	0.093421
0.489962	0.777181
0.203339	0.681375
0.956867	0.504671
0.864838	0.902604
0.364341	0.888094
0.260386	0.213874
0.170145	0.365931
0.349036	0.470085
0.121646	0.431127
0.149274	0.808587
0.522163	0.657126
0.212483	0.376863
0.551978	0.012721
0.16776	0.224409
0.024051	0.022461
0.294176	0.044126
0.272312	0.532101
0.661697	0.876367
0.757901	0.65156
0.001391	0.051481
0.136553	0.027032
0.126615	0.837209


==> scatterAIGZ1.txt <==
U1	U2
0.777579	0.962234
0.092427	0.150666
0.73067	0.489565
0.571059	0.740608
0.771616	0.82091
0.629298	0.514013
0.964421	0.824289
0.345856	0.877758
0.236732	0.200159
0.639833	0.858676
0.176903	0.379646
0.938382	0.900219
0.801829	0.581992
0.297754	0.338501
0.657523	0.372292
0.230372	0.507851
0.480421	0.198966
0.667859	0.374279
0.236335	0.278076
0.367124	0.967601
0.153051	0.044921
0.163586	0.109521
0.918704	0.953488
0.435897	0.362353
0.483204	0.738621
0.456172	0.146293
0.734844	0.655933
0.878951	0.568277
0.482608	0.547605
0.317034	0.34347
0.071159	0.045319
0.994832	0.976744
0.239117	0.982906
0.131584	0.095806
0.758696	0.884715
0.984496	0.97257
0.450209	0.455575
0.949911	0.493739
0.252634	0.458954
0.286623	0.369112
0.987875	0.958259
0.173922	0.118267
0.630888	0.023653
0.229775	0.240708
0.82588	0.899225
0.854502	0.906977
0.652952	0.879746
0.912343	0.721924
0.871795	0.718943
0.612999	0.573643
0.677201	0.017492
0.211688	0.443848
0.850726	0.328364
0.113496	0.103955
0.747565	0.610217
0.141523	0.272113
0.641821	0.077321
0.415424	0.402703
0.270722	0.376665
0.9032	0.875373
0.22739	0.061817
0.318227	0.641026
0.127211	0.345856
0.049891	0.528921
0.827072	0.932021
0.307891	0.075333
0.344862	0.216657
0.581594	0.676406
0.161201	0.086066
0.347446	0.238322
0.0322	0.096999
0.981316	0.957662
0.308686	0.344663
0.261578	0.295965
0.922481	0.821507
0.576426	0.847148
0.294574	0.010733
0.874975	0.546015
0.347048	0.124429
0.66448	0.515206
0.957464	0.963626
0.347645	0.838799
0.886702	0.608825
0.260187	0.5323
0.674816	0.964421
0.641622	0.134168
0.599483	0.405486
0.186842	0.22739
0.946134	0.879348
0.484993	0.534287
0.705228	0.508249
0.338104	0.168952
0.895846	0.127609
0.568078	0.275889
0.526734	0.465514
0.686941	0.930431
0.081892	0.22898
0.173325	0.978732
0.819519	0.697078
0.239714	0.544822
0.247267	0.575035
0.316438	0.886106
0.654939	0.376068
0.496919	0.640231
0.269131	0.260187
0.01928	0.039754
0.145299	0.343669
0.03061	0.248658
0.74359	0.806003
0.480024	0.676208
0.827867	0.705228
0.834824	0.83065
0.256013	0.060624
0.432121	0.391771
0.216855	0.458159
0.320612	0.303121
0.871397	0.663486
0.073146	0.139734
0.801431	0.570463
0.165375	0.796859
0.788511	0.795667
0.487577	0.130193
0.828464	0.806202
0.67899	0.268734
0.643212	0.270523
0.53071	0.274498
0.400517	0.337706
0.378056	0.032797
0.198966	0.225204
0.910753	0.475253
0.837806	0.656331
0.249255	0.193202
0.210097	0.576426
0.759292	0.863844
0.638839	0.540449
0.568475	0.414033
0.91612	0.295766
0.598489	0.533691
0.472272	0.223216
0.028821	0.143113
0.383025	0.551978
0.074538	0.103757
0.173723	0.742397
0.195389	0.773405
0.691711	0.502087
0.023653	0.232161
0.077321	0.262572
0.643411	0.752733
0.290002	0.44524
0.951699	0.952892
0.253429	0.21606
0.090241	0.07414
0.905784	0.755118
0.774399	0.786722
0.388193	0.695687
0.272113	0.496919
0.750149	0.694693
0.440668	0.944743
0.175512	0.201948
0.990658	0.915126
0.058835	0.005963
0.956271	0.974558
0.217452	0.172332
0.088849	0.070761
0.171934	0.31445
0.849135	0.563904
0.768038	0.315444
0.775194	0.581395
0.631087	0.86782
0.516796	0.547406
0.805406	0.617571
0.615583	0.764063
0.068376	0.122441
0.88233	0.910356
0.310475	0.215663
0.554959	0.863645
0.619758	0.826873
0.336712	0.749354
0.478632	0.229974
0.655138	0.812363
0.834427	0.745776
0.087657	0.089445
0.441662	0.395548
0.596104	0.750745
0.648976	0.418605
0.885311	0.468495
0.300338	0.781554
0.330153	0.283443
0.096601	0.495528
0.783542	0.875969
0.750745	0.847744
0.855695	0.568475
0.460942	0.340489
0.555158	0.587756
0.186047	0.492347
0.706221	0.522361
0.668257	0.28066
0.88392	0.966607
0.646989	0.253429
0.681972	0.713178
0.942954	0.927847
0.152057	0.198768
0.622938	0.893461
0.88551	0.421785
0.239515	0.454383
0.539853	0.523554
0.284834	0.343073
0.174717	0.326774
0.138939	0.099185
0.830451	0.908169
0.7581	0.020871
0.003975	0.012125
0.406082	0.323395
0.073743	0.18704
0.474657	0.226993
0.664878	0.272709
0.650765	0.684357
0.610813	0.385609
0.686345	0.823892
0.745379	0.73544
0.69509	0.701849
0.043928	0.158617
0.013914	0.046512
0.566488	0.557742
0.49354	0.447823
0.449811	0.31942
0.680978	0.614192
0.134963	0.478632
0.771218	0.323792
0.065395	0.385808
0.54681	0.432916
0.99523	0.218048
0.331544	0.011926
0.0968	0.288809
0.907971	0.973166
0.588551	0.027231
0.544623	0.010535
0.333333	0.00318
0.717949	0.727092
0.116875	0.306897
0.79189	0.674617
0.404492	0.802823
0.739813	0.673027
0.133174	0.106937
0.47585	0.138144
0.430729	0.623137
0.219439	0.053468
0.470284	0.218644
0.987279	0.92586
0.699662	0.567084
0.070165	0.327768
0.973365	0.742
0.814749	0.633075
0.065593	0.015305
0.943749	0.749155
0.656728	0.577221
0.79845	0.817333
0.723315	0.44683
0.457563	0.691314
0.595905	0.410455
0.718744	0.100576
0.985887	0.893858
0.569668	0.524945
0.196382	0.267144
0.157623	0.389187
0.134367	0.300537
0.463924	0.606043
0.956072	0.983502
0.831048	0.543033
0.16935	0.345061
0.740211	0.934407
0.808786	0.644802
0.036176	0.058239
0.261976	0.262373
0.054661	0.247068
0.966408	0.794872
0.123236	0.270722
0.223415	0.233751
0.503081	0.471477
0.741801	0.834625
0.788312	0.713973
0.256211	0.677798
0.018088	0.021666
0.961837	0.984695
0.529119	0.582787
0.359571	0.226396
0.994236	0.982111
0.554363	0.253826
0.631684	0.960445
0.840787	0.880342
0.06778	0.078712
0.087458	0.014908
0.729875	0.025442
0.842775	0.227191
0.154442	0.755516
0.104751	0.168754
0.959253	0.966408
0.918306	0.706023
0.039356	0.078911
0.006361	0.043331
0.967203	0.642616
0.420791	0.453588
0.126416	0.104353
0.614987	0.52415
0.028225	0.080501
0.815544	0.730869
0.6935	0.863049
0.942357	0.940966
0.292984	0.858279
0.23872	0.360565
0.085868	0.173127
0.549593	0.381435
0.376863	0.796064
0.934407	0.831843
0.95806	0.898231
0.757503	0.690718
0.181475	0.128801
0.819718	0.599483
0.456371	0.644603
0.341483	0.383423
0.676804	0.518585
0.411449	0.883323
0.962632	0.874776
0.322401	0.660107
0.772411	0.707414
0.452991	0.451401
0.193997	0.949314
0.82906	0.822699
0.221427	0.369708
0.791095	0.780958
0.144305	0.185649
0.488173	0.481415
0.675412	0.854701
0.693898	0.724309
0.989863	0.853906
0.510435	0.87736
0.869608	0.444047
0.056052	0.083284
0.37746	0.169748
0.224011	0.386603
0.064997	0.712781
0.507653	0.930829
0.555357	0.366329
0.841185	0.748956
0.937189	0.727291
0.539058	0.225005
0.522958	0.855893
0.628106	0.641622
0.914132	0.036772
0.49195	0.909958
0.91135	0.694295
0.15007	0.415623
0.331346	0.828066
0.803618	0.832439
0.687537	0.245279
0.766448	0.871795
0.304512	0.133373
0.390976	0.894653
0.766647	0.905983
0.477837	0.6291
0.794673	0.696482
0.46929	0.433115
0.920692	0.823693
0.021268	0.163586
0.927649	0.420195
0.409263	0.488571
0.04035	0.095607
0.988471	0.987478
0.807593	0.720731
0.178891	0.028424
0.885907	0.69032
0.548599	0.650566
0.019877	0.071755
0.61618	0.884317
0.873981	0.771616
0.321805	0.702445
0.3709	0.47426
0.499304	0.798052
0.301928	0.830849
0.081296	0.646989
0.32578	0.34844
0.93381	0.988471
0.339296	0.465911
0.013516	0.040549
0.194594	0.039952
0.698867	0.636653
0.101968	0.259988
0.992646	0.726297
0.809779	0.811767
0.286027	0.526933
0.386404	0.707613
0.943948	0.951103
0.156828	0.837408
0.80163	0.680183
0.974359	0.997615
0.010336	0.21447
0.117273	0.061618
0.083085	0.159213
0.40807	0.505864
0.885709	0.77261
0.068972	0.036176
0.075929	0.296363
0.183065	0.857484
0.857086	0.725701
0.793878	0.417412
0.913735	0.308686
0.997615	0.826277
0.185649	0.478036
0.990062	0.968595
0.142715	0.450407
0.086464	0.719738
0.889684	0.741602
0.008945	0.001193
0.855297	0.901212
0.20811	0.062811
0.218644	0.114689
0.013715	0.040151
0.323594	0.12264
0.25482	0.375671
0.295567	0.149274
0.045319	0.060227
0.970384	0.929636
0.845756	0.808984
0.004373	0.042536
0.446233	0.492944
0.438283	0.753926
0.991254	0.899424
0.388392	0.655536
0.131783	0.000398
0.969787	0.946929
0.496522	0.582985
0.662493	0.74995
0.561916	0.765255
0.83065	0.80004
0.493938	0.7581
0.155834	0.239316
0.952693	0.903796
0.605049	0.64997
0.753131	0.61618
0.138541	0.426158
0.355397	0.567482
0.458358	0.471278
0.783741	0.596303
0.913536	0.750348
0.231167	0.49354
0.169151	0.60008
0.095011	0.16458
0.589942	0.100775
0.756112	0.466309
0.865236	0.732459
0.961042	0.933413
0.925661	0.625522
0.197774	0.119658
0.038561	0.047704
0.565494	0.362552
0.612602	0.401709
0.366726	0.641821
0.56768	0.739416
0.948917	0.668654
0.756708	0.135758
0.288014	0.833234
0.625919	0.754721
0.973763	0.939376
0.952495	0.773007
0.831445	0.38541
0.070364	0.039157
0.76287	0.919897
0.58219	0.839793
0.763864	0.122043
0.677996	0.211886
0.021666	0.085271
0.797257	0.587955
0.039555	0.094017
0.446631	0.166766
0.07096	0.799443
0.766846	0.860664
0.032399	0.071556
0.514808	0.845955
0.661896	0.698867
0.257007	0.350229
0.976347	0.948122
0.740409	0.373683
0.402504	0.071954
0.188829	0.065395
0.250845	0.602663
0.160008	0.136355
0.246869	0.895846
0.919698	0.853309
0.706818	0.164778
0.6613	0.034586
0.276486	0.332141
0.329159	0.412045
0.027629	0.054264
0.074935	0.212284
0.392367	0.229179
0.913139	0.736434
0.609422	0.555556
0.311866	0.422381
0.416021	0.236533
0.809183	0.647784
0.309879	0.125621
0.30968	0.366528
0.234347	0.312463
0.751938	0.761081
0.51779	0.303319
0.749155	0.319221
0.066985	0.27907
0.74677	0.672431
0.337309	0.290797
0.959849	0.97416
0.809382	0.188034
0.697873	0.67899
0.047108	0.064599
0.593918	0.634268
0.955874	0.970185
0.574041	0.266547
0.95329	0.78712
0.988273	0.889684
0.212681	0.207712
0.067382	0.327569
0.152455	0.758497
0.908766	0.6613
0.517193	0.336116
0.531703	0.580402
0.760286	0.196184
0.79348	0.459153
0.597893	0.495925
0.598688	0.819121
0.596303	0.400914
0.980918	0.892069
0.77261	0.806599
0.879348	0.830054
0.165772	0.978334
0.870205	0.18863
0.219042	0.703836
0.119459	0.158219
0.221626	0.167561
0.023852	0.167164
0.353409	0.98708
0.609024	0.793878
0.383622	0.144305
0.792487	0.828662
0.671835	0.610813
0.937786	0.626317
0.612403	0.795071
0.898231	0.846154
0.851719	0.442059
0.779368	0.862055
0.518982	0.230968
0.488968	0.835222
0.34347	0.444246
0.909362	0.964619
0.557344	0.40966
0.890479	0.925263
0.19678	0.698668
0.345657	0.427748
0.415822	0.14192
0.627112	0.638243
0.18545	0.139336
0.36772	0.258994
0.200557	0.307096
0.951898	0.951898
0.742795	0.863447
0.38223	0.156231
0.60167	0.746372
0.070761	0.033592
0.051282	0.007752
0.693699	0.600676
0.627708	0.968793
0.835023	0.826675
0.180879	0.805605
0.599086	0.010336
0.935798	0.565494
0.936593	0.97575
0.481018	0.44027
0.964023	0.77102
0.625323	0.36136
0.714172	0.66448
0.175313	0.461141
0.893461	0.143709
0.986285	0.829656
0.292188	0.584178
0.68058	0.658915
0.103359	0.946333
0.858676	0.859869
0.638442	0.002584
0.505665	0.789704
0.910157	0.574438
0.593321	0.334128
0.533294	0.292586
0.67104	0.453787
0.278275	0.484794
0.225999	0.332737
0.02584	0.180879
0.135162	0.235937
0.455178	0.403697
0.337905	0.324985
0.253826	0.131584
0.761678	0.76128
0.330352	0.712383
0.682767	0.562711
0.826873	0.410256
0.687736	0.469092
0.134168	0.252037
0.43391	0.300338
0.042139	0.066985
0.046909	0.081495
0.078911	0.244683
0.735242	0.472471
0.099781	0.364739
0.144703	0.074935
0.368913	0.806997
0.405287	0.419598
0.101371	0.356788
0.929239	0.74359
0.401908	0.162989
0.767243	0.918704
0.59352	0.602465
0.412045	0.723912
0.497913	0.219837
0.10157	0.631087
0.137945	0.221626
0.224806	0.364937
0.094017	0.081097
0.549195	0.503677
0.008547	0.044325
0.092029	0.022262
0.192606	0.249056
0.841781	0.89028
0.576625	0.460743
0.231962	0.246472
0.049294	0.009541
0.634665	0.513218
0.150467	0.282051
0.459948	0.468694
0.992248	0.944941
0.617969	0.566488
0.402703	0.387597
0.140926	0.178295
0.940171	0.800835
0.293779	0.502882
0.298549	0.331743
0.195985	0.515404
0.130193	0.445637
0.546213	0.493341
0.426754	0.767442
0.719539	0.65812
0.636454	0.634069
0.977937	0.495329
0.029219	0.025641
0.042934	0.093023
0.524548	0.640827
0.518585	0.320016
0.101173	0.472272
0.931028	0.507454
0.733453	0.959054
0.151858	0.048698
0.370702	0.242695
0.993838	0.993242
0.808388	0.461936
0.624727	0.723117
0.003777	0.058636
0.871199	0.919499
0.73226	0.70006
0.663486	0.857682
0.508448	0.212483
0.375472	0.589147
0.712781	0.53707
0.873385	0.976943
0.11131	0.179686
0.979726	0.957066
0.094415	0.243689
0.10813	0.194395
0.207513	0.069767
0.767044	0.923872
0.09839	0.250646
0.541046	0.594315
0.049096	0.390181
0.494136	0.729676
0.286424	0.886504
0.226993	0.819718
0.49672	0.359968
0.240708	0.373286
0.70324	0.779765
0.204134	0.475651
0.582985	0.281853
0.52574	0.709203
0.292785	0.904989
0.088054	0.149076
0.039754	0.137945
0.656132	0.579805
0.563506	0.590936
0.803419	0.938581
0.044723	0.117472
0.60008	0.834427
0.690121	0.822898
0.936394	0.886305
0.078513	0.277678
0.94514	0.972371
0.960644	0.989863
0.897635	0.190419
0.362155	0.225601
0.418803	0.852316
0.873584	0.877957
0.197575	0.391175
0.014113	0.041145
0.93222	0.84993
0.159412	0.679189
0.228384	0.094613
0.962234	0.922282
0.947525	0.841185
0.73544	0.31127
0.26774	0.128603
0.385609	0.299344
0.842377	0.786524
0.81773	0.986881
0.402306	0.612204
0.846353	0.728682
0.100775	0.297754
0.620751	0.447227
0.329557	0.481614
0.107931	0.856291
0.968396	0.772014
0.424965	0.08865
0.91453	0.878354
0.810574	0.86285
0.684556	0.19837
0.998807	0.975353
0.301133	0.520374
0.931823	0.583979
0.504274	0.489962
0.989267	0.849533
0.778374	0.529716
0.064401	0.086464
0.131187	0.091036
0.695886	0.683761
0.13218	0.169946
0.168356	0.255218
0.080898	0.438879
0.795071	0.80163
0.60962	0.645796
0.917511	0.855496
0.627509	0.692506
0.867223	0.771417
0.109123	0.037965
0.744584	0.820513
0.98549	0.997018
0.447426	0.334923
0.665077	0.333731
0.910555	0.022063
0.316239	0.301928
0.275492	0.360366
0.949513	0.966806
0.578215	0.555953
0.717551	0.176903
0.582389	0.928841
0.947724	0.461737
0.319221	0.371894
0.610018	0.371695
0.092228	0.729477
0.808587	0.63705
0.118664	0.540052
0.359173	0.654741
0.250646	0.399523
0.715564	0.947128
0.414828	0.922481
0.231366	0.293182
0.868416	0.788312
0.933214	0.84198
0.005565	0.023057
0.197177	0.626913
0.85808	0.971775
0.084277	0.314848
0.439873	0.323594
0.539257	0.621745
0.881932	0.633274
0.607633	0.301531
0.97734	0.651759
0.419002	0.3709
0.266746	0.512423
0.123832	0.396541
0.17412	0.112105
0.847943	0.961042
0.780958	0.380441
0.107533	0.23872
0.854701	0.745577
0.025243	0.052673
0.421387	0.605446
0.65156	0.883125
0.150865	0.199364
0.749354	0.734049
0.87736	0.810574
0.078314	0.073146
0.595309	0.264758
0.36295	0.525343
0.245478	0.053667
0.035579	0.294574
0.015703	0.011131
0.591731	0.349036
0.095408	0.586166
0.344663	0.728483
0.557543	0.46134
0.512025	0.373087
0.26297	0.163983
0.396144	0.329756
0.177301	0.210097
0.354999	0.48877
0.866229	0.591731
0.145895	0.913536
0.655337	0.329954
0.47744	0.427152
0.949314	0.854303
0.398529	0.339694
0.860465	0.53389
0.778772	0.588551
0.625721	0.099384
0.804214	0.868416
0.29199	0.098986
0.398728	0.347645
0.253031	0.303717
0.659113	0.50169
0.799642	0.476645
0.285232	0.699861
0.371894	0.269529
0.430332	0.797456
0.945935	0.528324
0.603657	0.130392
0.797058	0.428145
0.055655	0.118466
0.314649	0.032598
0.37587	0.325979
0.129795	0.441662
0.932618	0.756907
0.207712	0.164381
0.883125	0.329358
0.138342	0.036573
0.632677	0.573246
0.622143	0.888293
0.465911	0.639237
0.363148	0.387001
0.918108	0.827867
0.531902	0.335122
0.511032	0.223415
0.010137	0.068177
0.796263	0.300735
0.394355	0.338899
0.005963	0.044723
0.960445	0.856689
0.016498	0.156033
0.881336	0.597496
0.259988	0.155834
0.640032	0.934605
0.501888	0.586563
0.213675	0.229577
0.113099	0.505665
0.941364	0.583781
0.169748	0.337507
0.052276	0.109322
0.942556	0.665872
0.381236	0.492745
0.809978	0.109919
0.795468	0.977142
0.22262	0.217849
0.726297	0.39992
0.12423	0.178493
0.948122	0.798251
0.155039	0.231564
0.625124	0.728881
0.077917	0.052872
0.544027	0.553767
0.191413	0.779964
0.958458	0.894852
0.945736	0.969191
0.434904	0.273902
0.303121	0.202147
0.146492	0.180083
0.326774	0.235142
0.320811	0.682171
0.963029	0.764262
0.583383	0.747764
0.588153	0.623932
0.960048	0.757901
0.77897	0.587557
0.966607	0.998211
0.6774	0.6935
0.402107	0.66289
0.361757	0.46929
0.58875	0.688332
0.60326	0.308289
0.437686	0.642417
0.669052	0.775393
0.267144	0.130988
0.016299	0.008945
0.28384	0.262771
0.252236	0.883721
0.494335	0.605049
0.754721	0.43232
0.576227	0.29835
0.119658	0.361161
0.547406	0.769231
0.644007	0.949712
0.922679	0.769628
0.258398	0.342278
0.116677	0.22421
0.076923	0.038163
0.446035	0.742993
0.271517	0.149672
0.565096	0.804611
0.423773	0.635261
0.820115	0.594912
0.142318	0.235341
0.811171	0.75969
0.48062	0.313854
0.835818	0.75651
0.848142	0.968197
0.717154	0.474657
0.736434	0.971179
0.325979	0.666468
0.926854	0.711787
0.272709	0.611409
0.062811	0.251044
0.943351	0.991851
0.920294	0.972968
0.660902	0.97734
0.217849	0.308487
0.285033	0.683562
0.273902	0.255615
0.597297	0.503478
0.810773	0.843371
0.047903	0.246869
0.437289	0.607831
0.417015	0.520771
0.928642	0.592725
0.358577	0.237925
0.605645	0.936991
0.141125	0.159014
0.111707	0.092824
0.879944	0.955277
0.556351	0.521765
0.859471	0.927052
0.944941	0.85649
0.494931	0.610415
0.583781	0.838998
0.879746	0.596104
0.440072	0.45478
0.420592	0.624329
0.866428	0.838203
0.175711	0.487776
0.842576	0.918306
0.288809	0.866826
0.419598	0.156629
0.56132	0.62095
0.165176	0.195587
0.224607	0.855695
0.882926	0.821308
0.375075	0.710992
0.071556	0.550189
0.110714	0.415226
0.029815	0.086861
0.203141	0.938978
0.542437	0.126615
0.814351	0.930034
0.360565	0.259789
0.575234	0.233154
0.8064	0.147486
0.487179	0.049493
0.029418	0.604452
0.635063	0.524747
0.536275	0.331346
0.581197	0.476247
0.013317	0.023455
0.39992	0.151461
0.356788	0.569469
0.631286	0.514212
0.950507	0.679388
0.935599	0.851719
0.989068	0.627708
0.494733	0.116279
0.765454	0.284834
0.068177	0.029815
0.130789	0.29517
0.007553	0.33552
0.190022	0.377062
0.986683	0.908368
0.693302	0.446035
0.393361	0.089644
0.262572	0.239714
0.056848	0.041344
0.719141	0.245677
0.866627	0.8549
0.587955	0.368714
0.780163	0.360763
0.330948	0.242497
0.266349	0.202345
0.034983	0.592129
0.584774	0.404293
0.999404	0.060425
0.001988	0.005565
0.556748	0.660306
0.280461	0.877559
0.285828	0.404492
0.225204	0.422779
0.808189	0.631684
0.321209	0.06937
0.899821	0.493938
0.670642	0.617174
0.553965	0.244882
0.127013	0.449215
0.608627	0.773802
0.194196	0.53071
0.115285	0.136156
0.315842	0.832836
0.858279	0.755715
0.903598	0.845558
0.780561	0.805406
0.173127	0.194991
0.29358	0.626714
0.732856	0.408666
0.243689	0.193003
0.741602	0.183065
0.248857	0.293977
0.389585	0.273306
0.286822	0.153051
0.237527	0.271119
0.78553	0.559531
0.230173	0.325184
0.23057	0.17412
0.180083	0.037368
0.810376	0.749752
0.305506	0.686742
0.695289	0.536474
0.621348	0.223017
0.570662	0.468893
0.626714	0.440867
0.010535	0.013715
0.940966	0.935997
0.123435	0.007354
0.923872	0.753329
0.824886	0.808189
0.256808	0.190618
0.828265	0.903001
0.396939	0.552375
0.200954	0.434904
0.011926	0.140727
0.110117	0.08706
0.807195	0.865434
0.859273	0.805804
0.22421	0.24349
0.405884	0.015703
0.693103	0.315643
0.628901	0.035778
0.935003	0.480024
0.971576	0.727887
0.324389	0.340688
0.348241	0.214073
0.794872	0.615981
0.778573	0.591334
0.991851	0.928642
0.314252	0.778772
0.179885	0.540847
0.863645	0.498708
0.589147	0.4355
0.436494	0.210892
0.768436	0.141721
0.320215	0.726893
0.601868	0.995826
0.541642	0.413834
0.477241	0.247863
0.148877	0.077718
0.503478	0.956271
0.537666	0.585371
0.140529	0.355397
0.1451	0.261379
0.981912	0.776585
0.73385	0.862652
0.317829	0.775591
0.967402	0.977937
0.975353	0.896243
0.753528	0.675611
0.487975	0.346054
0.374279	0.560127
0.259789	0.283244
0.767641	0.882727
0.090042	0.098589
0.378454	0.375273
0.597694	0.664281
0.890678	0.543629
0.900815	0.744385
0.816339	0.892467
0.198569	0.195985
0.086265	0.203936
0.015901	0.046114
0.692109	0.590539
0.4677	0.622341
0.202743	0.073544
0.797655	0.413437
0.21129	0.04512
0.793282	0.483204
0.804611	0.925661
0.265752	0.278473
0.438879	0.731266
0.207315	0.202743
0.715166	0.740012
0.216458	0.260982
0.785728	0.475452
0.996422	0.694097
0.293381	0.218446
0.919499	0.680978
0.142914	0.209302
0.737825	0.400119
0.84357	0.655337
0.523355	0.203538
0.054462	0.061419
0.954681	0.989664
0.604651	0.411847
0.781157	0.369907
0.780362	0.750149
0.705426	0.290996
0.95488	0.424568
0.821705	0.796263
0.06619	0.057245
0.63705	0.165772
0.830849	0.831644
0.862254	0.990658
0.923673	0.613397
0.776188	0.286225
0.610415	0.551779
0.833433	0.905784
0.902604	0.714768
0.13059	0.73703
0.007156	0.043928
0.567482	0.676804
0.877758	0.803816
0.201749	0.127013
0.420195	0.124627
0.73703	0.785728
0.299543	0.431922
0.353608	0.314649
0.346452	0.541642
0.440469	0.814947
0.057444	0.097595
0.409859	0.357981
0.132379	0.572252
0.329358	0.018088
0.722123	0.716756
0.921089	0.91612
0.558537	0.802027
0.369907	0.439078
0.136951	0.20652
0.097396	0.064202
0.876367	0.418406
0.120453	0.436693
0.882528	0.652753
0.357782	0.827072
0.090837	0.103558
0.340091	0.57583
0.700258	0.995627
0.16458	0.840191
0.457961	0.490161
0.168555	0.109123
0.236136	0.206321
0.610217	0.32101
0.993242	0.776784
0.156231	0.215862
0.820513	0.661101
0.227191	0.013516
0.112304	0.228185
0.144902	0.162393
0.791493	0.563506
0.24031	0.954085
0.68873	0.57901
0.839992	0.948519
0.618167	0.310475
0.218446	0.665077
0.905188	0.923474
0.529716	0.42417
0.548201	0.330749
0.665872	0.368913
0.388988	0.466508
0.113298	0.108328
0.559332	0.799642
0.375671	0.497317
0.909958	0.993639
0.932021	0.76287
0.447227	0.187239
0.837408	0.53548
0.526337	0.571457
0.973961	0.880541
0.153647	0.120652
0.923474	0.648181
0.778175	0.629298
0.612204	0.726098
0.850129	0.807394
0.569469	0.247267
0.805605	0.173922
0.417213	0.705029
0.537865	0.228384
0.658517	0.007156
0.680183	0.417213
0.864043	0.200358
0.022461	0.052475
0.874578	0.862254
0.18386	0.21129
0.560724	0.568674
0.503876	0.73385
0.277082	0.846949
0.740807	0.945935
0.458159	0.15643
0.908567	0.341682
0.600278	0.718147
0.647983	0.84357
0.764063	0.745379
0.922282	0.70642
0.456967	0.002385
0.829656	0.901014
0.414232	0.481813
0.709203	0.63228
0.685748	0.514411
0.334526	0.166369
0.840986	0.851521
0.579408	0.795866
0.566289	0.945339
0.550586	0.423375
0.201352	0.794077
0.528722	0.565693
0.442854	0.028623
0.655933	0.616975
0.968992	0.881336
0.902008	0.71934
0.911151	0.776386
0.186643	0.20811
0.024846	0.802425
0.971974	0.469688
0.228185	0.72908
0.736037	0.866428
0.004174	0.021268
0.840588	0.85967
0.169549	0.16776
0.902206	0.906778
0.452793	0.13715
0.772809	0.900616
0.191214	0.249453
0.869211	0.676605
0.901809	0.71298
0.858477	0.814152
0.263367	0.61777
0.724309	0.222222
0.469887	0.157225
0.132777	0.505267
0.668058	0.37587
0.878553	0.766448
0.032797	0.047903
0.871596	0.949911
0.332737	0.784735
0.052673	0.377261
0.199563	0.135162
0.235738	0.100179
0.212284	0.788511
0.955079	0.903995
0.609223	0.767641
0.975552	0.920493
0.000596	0.221427
0.5967	0.385013
0.520175	0.256808
0.145498	0.107931
0.697674	0.913337
0.234745	0.273504
0.387001	0.692308
0.301531	0.289604
0.243093	0.174717
0.359372	0.280859
0.371695	0.281455
0.232558	0.491354
0.102763	0.11131
0.689724	0.538064
0.206122	0.064003
0.148281	0.457563
0.986484	0.915921
0.401709	0.654542
0.184854	0.421387
0.049493	0.079308
0.615981	0.536275
0.258597	0.626516
0.236931	0.650765
0.414431	0.43868
0.99682	0.973365
0.768237	0.513417
0.367521	0.165971
0.853508	0.63546
0.944743	0.531703
0.445836	0.782946
0.459551	0.572053
0.366925	0.208706
0.155238	0.192208
0.527927	0.872192
0.694097	0.545418
0.342477	0.429139
0.86444	0.884118
0.813556	0.110316



==> scatterJPMZ0.txt <==
U1	U2
0.012522	0.017094
0.645001	0.307891
0.215067	0.502683
0.395945	0.421984
0.787716	0.425363
0.719738	0.884118
0.238124	0.341284
0.340688	0.656728
0.92586	0.965812
0.119062	0.056251
0.885112	0.847943
0.616776	0.15643
0.63864	0.290201
0.572252	0.794673
0.167959	0.090439
0.972968	0.81773
0.071954	0.908567
0.136156	0.170741
0.166766	0.115086
0.573246	0.251044
0.259392	0.411449
0.75154	0.81296
0.45478	0.353806
0.720533	0.403896
0.789108	0.134367
0.463129	0.499304
0.165573	0.178692
0.231763	0.02902
0.533691	0.537865
0.329756	0.618565
0.090638	0.184854
0.669449	0.743192
0.233552	0.396144
0.60803	0.623335
0.482012	0.457563
0.302127	0.7903
0.405685	0.282449
0.708805	0.374478
0.802027	0.50805
0.373286	0.331942
0.188034	0.484993
0.836812	0.961837
0.881733	0.856689
0.81137	0.78553
0.68714	0.718147
0.445637	0.131385
0.22103	0.605844
0.432916	0.340887
0.260982	0.15325
0.904194	0.301133
0.244882	0.278672
0.021069	0.333532
0.341284	0.455774
0.237726	0.162791
0.527132	0.07414
0.639038	0.258199
0.749553	0.635659
0.275094	0.751938
0.313258	0.565494
0.053866	0.277082
0.543033	0.171536
0.237925	0.413238
0.378255	0.291791
0.785927	0.551381
0.930233	0.255416
0.048897	0.118068
0.058438	0.207911
0.480223	0.920294
0.821904	0.66448
0.040946	0.013317
0.663089	0.531107
0.416617	0.468495
0.710396	0.553965
0.412443	0.634268
0.769231	0.919897
0.397138	0.988869
0.859074	0.549791
0.067581	0.213079
0.315047	0.290002
0.163983	0.460346
0.36931	0.575631
0.818525	0.901809
0.696879	0.519976
0.774995	0.636056
0.243888	0.68714
0.77738	0.451998
0.911946	0.926456
0.483005	0.623733
0.883323	0.906182
0.42576	0.509441
0.186245	0.559928
0.091831	0.029219
0.429139	0.445438
0.412642	0.557543
0.972371	0.473067
0.436891	0.793083
0.876565	0.9678
0.318426	0.276486
0.470682	0.458557
0.941562	0.928642
0.110912	0.197376
0.017094	0.009342
0.227788	0.09998
0.100378	0.085271
0.384218	0.167959
0.636255	0.988471
0.460743	0.446631
0.262373	0.251441
0.41284	0.679587
0.223614	0.432717
0.167164	0.214868
0.682171	0.174518
0.950109	0.874578
0.458756	0.144902
0.520374	0.945935
0.208905	0.36295
0.463526	0.782151
0.53548	0.563109
0.511429	0.472669
0.596899	0.670443
0.714768	0.517193
0.468893	0.168952
0.721924	0.627509
0.559928	0.28225
0.053071	0.822898
0.894653	0.71457
0.644405	0.108527
0.773007	0.909163
0.290201	0.013516
0.470483	0.433313
0.751739	0.799443
0.895249	0.583582
0.11449	0.102167
0.967005	0.969191
0.934804	0.886702
0.258	0.579805
0.39038	0.514411
0.684357	0.637448
0.691115	0.373683
0.314848	0.371894
0.295369	0.078513
0.993441	0.969787
0.308885	0.493143
0.80799	0.418803
0.29994	0.51123
0.58716	0.857285
0.342874	0.518784
0.059829	0.13556
0.792884	0.797257
0.611012	0.639833
0.191612	0.155238
0.458954	0.641821
0.53389	0.800437
0.250248	0.205725
0.48221	0.408269
0.348638	0.417412
0.660306	0.414431
0.113894	0.036374
0.290797	0.325581
0.377857	0.436096
0.570463	0.418605
0.744782	0.641224
0.81614	0.814351
0.679785	0.406281
0.428145	0.217452
0.03876	0.160207
0.723117	0.65315
0.171735	0.196382
0.877957	0.776386
0.830252	0.874975
0.602266	0.286822
0.137746	0.044524
0.370105	0.433115
0.684953	0.294375
0.035182	0.116478
0.76943	0.770423
0.935202	0.924468
0.564301	0.303916
0.558736	0.920692
0.966011	0.686742
0.545816	0.63228
0.413039	0.607036
0.769827	0.891672
0.336514	0.340489
0.475651	0.530908
0.829259	0.324588
0.723514	0.814749
0.901014	0.409263
0.811966	0.65812
0.03379	0.028225
0.776784	0.796661
0.23554	0.066587
0.921487	0.971775
0.951302	0.809581
0.848738	0.972173
0.447625	0.280859
0.324786	0.346651
0.60644	0.29199
0.852117	0.897436
0.842178	0.936593
0.428344	0.306897
0.761081	0.636653
0.093421	0.304114
0.222023	0.079308
0.700656	0.711588
0.256609	0.258597
0.323196	0.567084
0.065792	0.095806
0.466508	0.293779
0.124429	0.211091
0.965613	0.742795
0.29676	0.384019
0.406679	0.187438
0.780759	0.968396
0.818128	0.808189
0.933015	0.868416
0.228583	0.36454
0.712184	0.430531
0.995428	0.989267
0.641224	0.688134
0.193401	0.087259
0.014709	0.224011
0.872789	0.588949
0.546611	0.692308
0.744385	0.764262
0.368118	0.066985
0.183264	0.287418
0.35639	0.062612
0.26933	0.39992
0.814152	0.857682
0.405486	0.32896
0.042338	0.81614
0.75651	0.933214
0.613993	0.681773
0.334725	0.848937
0.551183	0.44186
0.18863	0.433512
0.84675	0.572053
0.434109	0.310078
0.722918	0.310674
0.524349	0.440072
0.795667	0.668257
0.14351	0.070165
0.96621	0.922481
0.474856	0.386603
0.962433	0.667064
0.121248	0.052475
0.061618	0.457364
0.613596	0.806599
0.633075	0.232359
0.449414	0.063009
0.608825	0.655734
0.602465	0.746969
0.425164	0.493739
0.465713	0.427947
0.343669	0.03717
0.269728	0.128006
0.454383	0.236136
0.327569	0.268336
0.634069	0.535082
0.502087	0.657126
0.8871	0.316637
0.495925	0.119459
0.10316	0.785927
0.822898	0.952495
0.015305	0.002982
0.566687	0.364142
0.199165	0.132379
0.491155	0.597098
0.194991	0.083482
0.271119	0.487577
0.387796	0.422182
0.590936	0.05168
0.687935	0.661896
0.12741	0.101769
0.358776	0.380242
0.611608	0.45975
0.158617	0.645001
0.453588	0.294971
0.683363	0.360565
0.957265	0.766647
0.387398	0.859869
0.639237	0.571656
0.340489	0.363148
0.533492	0.366726
0.996025	0.984695
0.39356	0.981316
0.216259	0.020473
0.006957	0.004969
0.836215	0.7581
0.027827	0.300934
0.935401	0.688531
0.174319	0.0322
0.878155	0.67104
0.80322	0.670046
0.590539	0.839992
0.432717	0.584973
0.295766	0.632479
0.486384	0.38064
0.255416	0.295766
0.880541	0.887895
0.542039	0.54681
0.477639	0.606838
0.704433	0.966607
0.129	0.019877
0.190618	0.672828
0.083681	0.307494
0.680382	0.208706
0.6291	0.599086
0.495528	0.210495
0.218247	0.157225
0.866031	0.903001
0.209501	0.377261
0.276883	0.295965
0.241304	0.086861
0.091036	0.104552
0.953488	0.904393
0.546412	0.376665
0.328364	0.334128
0.810177	0.989465
0.343868	0.435897
0.906778	0.742993
0.689127	0.871596
0.731862	0.264957
0.887498	0.696482
0.796064	0.931624
0.908368	0.943749
0.05327	0.094812
0.979129	0.980521
0.68555	0.4033
0.647585	0.368118
0.725899	0.240708
0.075532	0.061618
0.76446	0.229179
0.755913	0.447625
0.244484	0.465911
0.576824	0.879348
0.043133	0.043928
0.685152	0.681972
0.305903	0.160604
0.857285	0.910555
0.296561	0.348638
0.512821	0.497118
0.616378	0.597297
0.299742	0.254423
0.974757	0.84993
0.244683	0.598291
0.451998	0.476048
0.747366	0.467303
0.462532	0.171934
0.829855	0.506659
0.510634	0.409064
0.126814	0.246472
0.565693	0.161996
0.670841	0.581594
0.894256	0.86782
0.099583	0.008945
0.084675	0.342477
0.838004	0.978732
0.534089	0.574438
0.234943	0.155436
0.599881	0.455973
0.700855	0.401511
0.065991	0.203538
0.897436	0.604651
0.07255	0.259392
0.702644	0.857086
0.869807	0.784138
0.205327	0.123236
0.348042	0.491155
0.361956	0.762473
0.644603	0.365931
0.813755	0.931226
0.654542	0.76446
0.958656	0.975154
0.069767	0.05804
0.570264	0.335122
0.235341	0.209501
0.614192	0.3548
0.102962	0.552177
0.755317	0.397734
0.721725	0.870403
0.147287	0.142914
0.176307	0.155834
0.459352	0.356788
0.018883	0.577221
0.946532	0.992049
0.356589	0.407076
0.827668	0.931823
0.02902	0.038958
0.684755	0.731664
0.898032	0.876963
0.512224	0.868615
0.127609	0.523355
0.435301	0.438283
0.205725	0.176108
0.987478	0.97257
0.737229	0.456371
0.786524	0.463725
0.14192	0.430133
0.001789	0.089445
0.148479	0.972968
0.906579	0.952296
0.500298	0.338501
0.937984	0.959253
0.17909	0.266547
0.915325	0.840191
0.409064	0.225999
0.465514	0.845756
0.108328	0.082886
0.39197	0.503876
0.78712	0.993838
0.646194	0.338303
0.144107	0.309879
0.953091	0.944743
0.968595	0.881137
0.560127	0.521169
0.678791	0.222023
0.654741	0.893262
0.266547	0.187239
0.381634	0.245279
0.033592	0.114888
0.444444	0.279865
0.770225	0.810972
0.820314	0.647187
0.176704	0.215265
0.321407	0.257007
0.983502	0.993242
0.022858	0.086265
0.84993	0.913934
0.649175	0.533294
0.533095	0.703439
0.396541	0.31445
0.455377	0.312264
0.898827	0.925263
0.732658	0.584178
0.507454	0.664281
0.563705	0.319221
0.223017	0.010137
0.353806	0.599881
0.374677	0.362155
0.792685	0.684556
0.118267	0.350229
0.367919	0.411051
0.44842	0.106539
0.441463	0.458954
0.160604	0.252236
0.10972	0.057046
0.407076	0.795269
0.442258	0.259591
0.600477	0.468893
0.50487	0.362353
0.403697	0.581992
0.5645	0.585967
0.991652	0.998807
0.488372	0.473663
0.905983	0.947128
0.973564	0.788114
0.051878	0.152654
0.930829	0.982707
0.52415	0.844365
0.646591	0.4355
0.418207	0.649573
0.296363	0.701252
0.760684	0.475253
0.110515	0.091433
0.360167	0.389783
0.83383	0.864838
0.09998	0.524349
0.939972	0.781554
0.500099	0.092228
0.573445	0.829656
0.850328	0.208905
0.306301	0.439276
0.162791	0.074737
0.283045	0.517988
0.313854	0.370503
0.701252	0.94037
0.155635	0.112304
0.548996	0.64838
0.791294	0.808786
0.739018	0.855695
0.00477	0.001391
0.703041	0.824886
0.39515	0.401709
0.147088	0.486186
0.066587	0.096005
0.187637	0.189823
0.468297	0.407871
0.29835	0.114291
0.265951	0.342079
0.393957	0.427152
0.054264	0.067382
0.513814	0.399324
0.668456	0.746372
0.757702	0.521368
0.782151	0.97575
0.469489	0.10316
0.585967	0.779368
0.263765	0.616776
0.261379	0.134566
0.303518	0.488968
0.337507	0.796859
0.535878	0.615583
0.860664	0.635261
0.957662	0.840787
0.49036	0.832638
0.711588	0.638839
0.281853	0.603061
0.2419	0.658318
0.812363	0.741801
0.991453	0.940568
0.220632	0.678195
0.296164	0.393162
0.593123	0.71616
0.796859	0.872192
0.417412	0.188233
0.7096	0.787716
0.589744	0.505665
0.403498	0.469092
0.669847	0.461141
0.826078	0.297555
0.325184	0.39356
0.615186	0.789505
0.510038	0.503677
0.315444	0.157424
0.543431	0.497317
0.632876	0.678394
0.165971	0.235341
0.629497	0.565891
0.508646	0.400716
0.181077	0.277281
0.270125	0.267939
0.070563	0.448817
0.464122	0.500298
0.917313	0.540449
0.606043	0.447227
0.081694	0.118664
0.707215	0.43391
0.730272	0.80481
0.758497	0.256808
0.994435	0.935997
0.567283	0.512224
0.977142	0.958855
0.472669	0.506261
0.434506	0.248658
0.635659	0.605049
0.632081	0.806997
0.276685	0.319618
0.521765	0.492546
0.762473	0.767442
0.047704	0.006758
0.752137	0.549394
0.493143	0.428543
0.154045	0.28066
0.107136	0.035977
0.565891	0.993043
0.620553	0.500894
0.516995	0.43232
0.269529	0.801232
0.471079	0.270324
0.478235	0.465315
0.55476	0.417015
0.089247	0.595707
0.838203	0.646989
0.42417	0.523554
0.15961	0.36613
0.748758	0.630292
0.556947	0.27092
0.105943	0.125422
0.050089	0.104751
0.903001	0.948519
0.851322	0.745379
0.43709	0.417611
0.115484	0.631087
0.880143	0.709203
0.516001	0.218247
0.752932	0.208308
0.826675	0.762075
0.27092	0.032399
0.392169	0.080302
0.468495	0.162194
0.254025	0.69032
0.840191	0.94514
0.997814	0.991055
0.688929	0.717551
0.254621	0.069767
0.342079	0.527132
0.884317	0.940171
0.568674	0.367919
0.212085	0.103558
0.713775	0.522163
0.783145	0.753926
0.606639	0.694097
0.917114	0.967005
0.213476	0.181872
0.815345	0.863844
0.86126	0.178891
0.1775	0.280064
0.748956	0.450407
0.450407	0.113496
0.416219	0.240509
0.579805	0.85967
0.109919	0.186245
0.856291	0.741006
0.682369	0.81455
0.452395	0.473266
0.364937	0.310276
0.147684	0.270523
0.705625	0.63864
0.31286	0.259193
0.585768	0.677003
0.023057	0.110912
0.31127	0.179487
0.291393	0.174916
0.400914	0.960246
0.672431	0.367323
0.287418	0.30968
0.523952	0.573445
0.054065	0.582985
0.534685	0.674816
0.771815	0.771616
0.471278	0.611012
0.562115	0.372292
0.055854	0.216458
0.995826	0.984297
0.939773	0.967203
0.058239	0.839197
0.150666	0.399125
0.293182	0.206917
0.436693	0.922679
0.789306	0.744981
0.968793	0.959054
0.044325	0.090042
0.973166	0.976148
0.037567	0.8064
0.601471	0.428941
0.911548	0.90638
0.825482	0.978931
0.379447	0.41125
0.473663	0.450805
0.688134	0.347645
0.525144	0.725303
0.800437	0.165971
0.621745	0.997814
0.346253	0.207712
0.028026	0.032002
0.680779	0.565295
0.389982	0.86444
0.702047	0.413437
0.211489	0.226993
0.538462	0.263367
0.50169	0.205128
0.048301	0.125224
0.516398	0.487975
0.445438	0.126814
0.229179	0.77579
0.786722	0.796462
0.324588	0.554164
0.617174	0.35162
0.683562	0.659909
0.127808	0.017293
0.310674	0.078116
0.982707	0.841781
0.528324	0.274101
0.17094	0.192805
0.113695	0.238124
0.155436	0.676406
0.248261	0.369708
0.679189	0.624727
0.105546	0.303717
0.698271	0.927052
0.586762	0.290996
0.601272	0.844564
0.386007	0.137348
0.394156	0.597893
0.50964	0.792487
0.84516	0.907772
0.927251	0.993639
0.008348	0.002186
0.27748	0.309084
0.842974	0.707215
0.106937	0.204134
0.513019	0.353409
0.36136	0.444643
0.742993	0.567482
0.529915	0.256013
0.263168	0.496323
0.108527	0.387001
0.398132	0.423176
0.514212	0.472073
0.686742	0.82906
0.97575	0.928245
0.273703	0.071159
0.89028	0.212284
0.710197	0.867223
0.699066	0.877559
0.909759	0.792685
0.84039	0.695687
0.864639	0.681375
0.578811	0.344663
0.722719	0.673027
0.726893	0.650964
0.004969	0.020274
0.677798	0.758299
0.032598	0.124627
0.823892	0.871397
0.021864	0.048897
0.129597	0.092029
0.75969	0.672232
0.119857	0.18704
0.323792	0.456172
0.610614	0.660902
0.161399	0.334923
0.525542	0.465514
0.490161	0.676605
0.708607	0.664878
0.857682	0.818724
0.847545	0.960445
0.896442	0.968197
0.133373	0.169748
0.486782	0.35003
0.559531	0.87736
0.377659	0.697674
0.487776	0.320811
0.899622	0.881336
0.04194	0.159213
0.911747	0.878553
0.452594	0.300338
0.026039	0.84834
0.726694	0.955476
0.045915	0.333333
0.799443	0.871
0.96283	0.9032
0.28702	0.468297
0.884516	0.903598
0.215265	0.71775
0.667064	0.704433
0.146094	0.157822
0.709998	0.960644
0.637647	0.110316
0.364739	0.379845
0.787517	0.82747
0.220433	0.39674
0.42099	0.684953
0.152654	0.196581
0.637845	0.686345
0.913934	0.737627
0.264162	0.317034
0.986086	0.968793
0.705824	0.95329
0.355794	0.474856
0.111906	0.11449
0.880739	0.887299
0.012324	0.012721
0.0807	0.395548
0.754522	0.710396
0.185053	0.086464
0.580203	0.744782
0.392566	0.285629
0.031207	0.018088
0.997416	0.984099
0.422978	0.381435
0.365534	0.772212
0.027032	0.03876
0.27907	0.199761
0.743789	0.636852
0.277281	0.908368
0.002783	0.043133
0.360366	0.331147
0.329954	0.424369
0.08706	0.145299
0.57265	0.454383
0.889485	0.210097
0.112105	0.157026
0.351421	0.615385
0.585172	0.73385
0.36613	0.7096
0.316041	0.733254
0.147486	0.419598
0.430133	0.342675
0.022063	0.019678
0.495329	0.200954
0.706023	0.571457
0.431723	0.416617
0.11608	0.103359
0.845558	0.850527
0.439475	0.229974
0.082687	0.064401
0.92745	0.892268
0.301332	0.119261
0.225601	0.244285
0.949115	0.289803
0.595707	0.525542
0.894454	0.936196
0.793083	0.630093
0.338501	0.546213
0.411648	0.776188
0.501093	0.237527
0.939177	0.851123
0.862652	0.880143
0.718943	0.527331
0.467104	0.811171
0.081097	0.1451
0.718545	0.70642
0.681177	0.319817
0.085073	0.107335
0.640628	0.429537
0.385808	0.508249
0.865434	0.991652
0.467501	0.827668
0.570066	0.287617
0.006758	0.009938
0.463725	0.339495
0.658716	0.552375
0.282846	0.404095
0.398927	0.422978
0.822103	0.952892
0.618565	0.782349
0.297158	0.34347
0.825084	0.750348
0.55317	0.248261
0.478831	0.559332
0.683761	0.564301
0.351819	0.131584
0.247863	0.227589
0.923077	0.598092
0.828066	0.234745
0.930034	0.964619
0.813158	0.435699
0.373087	0.223812
0.90161	0.480819
0.140727	0.124429
0.903796	0.620354
0.269926	0.130789
0.741006	0.402306
0.588352	0.594514
0.114093	0.272908
0.251441	0.528523
0.095607	0.217849
0.900219	0.949712
0.395548	0.306698
0.282648	0.521566
0.821308	0.849533
0.958855	0.791294
0.508249	0.405088
0.184059	0.151063
0.246671	0.34188
0.268734	0.289604
0.922878	0.818326
0.057841	0.440867
0.423971	0.323792
0.061419	0.079706
0.335917	0.294176
0.904989	0.851322
0.653747	0.328165
0.97098	0.74359
0.867024	0.268933
0.140131	0.166766
0.493739	0.474657
0.653946	0.942556
0.322997	0.328364
0.734248	0.761081
0.473067	0.415822
0.961638	0.49672
0.61459	0.311866
0.790101	0.657921
0.413238	0.497913
0.093023	0.227986
0.171536	0.081694
0.509441	0.663486
0.219241	0.658716
0.541443	0.571258
0.431127	0.105347
0.048102	0.047903
0.844762	0.882528
0.601073	0.821904
0.732459	0.947327
0.903995	0.413834
0.728483	0.527927
0.892467	0.616577
0.49831	0.31942
0.70801	0.441463
0.047505	0.014113
0.658318	0.504671
0.038362	0.112502
0.252832	0.703637
0.763467	0.88869
0.891075	0.555556
0.992049	0.895448
0.099185	0.482807
0.415623	0.352813
0.855098	0.961638
0.012721	0.005367
0.298151	0.21288
0.529318	0.757901
0.4194	0.209302
0.57742	0.288611
0.54025	0.631684
0.947327	0.563904
0.125422	0.349036
0.777977	0.752534
0.484198	0.612999
0.244285	0.680382
0.794474	0.459352
0.129398	0.076327
0.806202	0.949911
0.619559	0.489366
0.199364	0.223614
0.539455	0.483999
0.310873	0.397337
0.379249	0.880541
0.870801	0.376466
0.919897	0.426158
0.005168	0.004373
0.518187	0.811767
0.345458	0.381236
0.72749	0.612403
0.936196	0.851719
0.322004	0.900815
0.011131	0.000596
0.035381	0.002385
0.238919	0.198569
0.874776	0.419201
0.483403	0.354403
0.571656	0.128205
0.465116	0.656132
0.266945	0.884516
0.762274	0.802027
0.007752	0.134963
0.59511	0.390976
0.410058	0.273504
0.718147	0.367124
0.891274	0.840588
0.861459	0.580402
0.92427	0.983701
0.993639	0.983304
0.567879	0.332141
0.815742	0.027629
0.211886	0.29835
0.318625	0.637249
0.232161	0.046114
0.220235	0.017889
0.545617	0.564898
0.477042	0.13874
0.506062	0.499901
0.862453	0.743391
0.710793	0.625522
0.540449	0.721725
0.624528	0.898629
0.754919	0.249851
0.766249	0.890479
0.419201	0.335719
0.245279	0.113695
0.519181	0.645597
0.323991	0.004572
0.839595	0.55973
0.116478	0.012125
0.824687	0.868217
0.777181	0.666667
0.200358	0.296164
0.084874	0.161598
0.510237	0.389585
0.924667	0.926257
0.717352	0.738024
0.880938	0.219241
0.490757	0.726098
0.037368	0.118267
0.286225	0.406082
0.926257	0.787517
0.331942	0.979527
0.393162	0.495925
0.568277	0.754124
0.333135	0.669052
0.994633	0.975353
0.046114	0.134764
0.241105	0.705029
0.571457	0.330749
0.764659	0.73226
0.029616	0.067581
0.302723	0.056052
0.506261	0.203141
0.836414	0.611409
0.979328	0.982111
0.575631	0.895051
0.642019	0.689922
0.984894	0.930829
0.472471	0.197177
0.114888	0.051083
0.338303	0.366528
0.665275	0.582588
0.457364	0.066786
0.671238	0.585172
0.234148	0.322004
0.172928	0.107931
0.422779	0.452594
0.936792	0.626118
0.002584	0.003777
0.278871	0.628901
0.307295	0.267144
0.096005	0.044921
0.901411	0.90002
0.392765	0.77738
0.941761	0.411847
0.720135	0.407474
0.488571	0.798648
0.349831	0.184258
0.133572	0.782946
0.895647	0.98072
0.112701	0.006361
0.206718	0.909759
0.171338	0.27251
0.235142	0.553568
0.636056	0.418406
0.837209	0.88551
0.425562	0.577818
0.811568	0.707613
0.790896	0.66607
0.964818	0.988074
0.5323	0.349235
0.224409	0.901014
0.955277	0.712383
0.2258	0.052276
0.145697	0.121447
0.887895	0.970185
0.831246	0.963626
0.898629	0.866031
0.577221	0.159014
0.023455	0.026237
0.332339	0.682171
0.769628	0.403697
0.585371	0.534486
0.238322	0.318426
0.387199	0.06937
0.709799	0.532101
0.195786	0.316041
0.507851	0.080501
0.309084	0.17094
0.474458	0.468694
0.703637	0.626317
0.635858	0.805406
0.172332	0.358179
0.273107	0.493938
0.085271	0.272113
0.532896	0.298151
0.799841	0.602067
0.798251	0.794275
0.443649	0.083681
0.982508	0.710992
0.156629	0.131187
0.63387	0.591135
0.29517	0.358776
0.34844	0.477241
0.426158	0.84516
0.702842	0.990459
0.338899	0.570066
0.304711	0.542238
0.71934	0.497714
0.489565	0.581197
0.123037	0.141125
0.401113	0.613794
0.995031	0.962433
0.429537	0.391771
0.9839	0.997416
0.210892	0.285033
0.082091	0.044325
0.404293	0.216855
0.481415	0.431127
0.185251	0.118466
0.490956	0.282846
0.847744	0.927649
0.580998	0.41284
0.527529	0.511628
0.598291	0.690519
0.203538	0.522958
0.806003	0.457961
0.638243	0.515206
0.92904	0.799245
0.710594	0.785132
0.386206	0.352216
0.648778	0.763665
0.772014	0.732856
0.299344	0.542834
0.904592	0.49354
0.542834	0.36136
0.72908	0.578613
0.605446	0.89843
0.389386	0.531703
0.900417	0.764063
0.308289	0.222819
0.904393	0.962035
0.38541	0.193202
0.89187	0.902604
0.476048	0.23395
0.191016	0.143908
0.307096	0.444246
0.785331	0.96283
0.762671	0.904194
0.196581	0.885311
0.479428	0.332538
0.376665	0.454184
0.84198	0.882727
0.369708	0.586961
0.356987	0.430928
0.406281	0.70801
0.222421	0.176903
0.860266	0.754919
0.452196	0.53707
0.291592	0.729875
0.016895	0.063606
0.690916	0.704234
0.812761	0.617969
0.925065	0.825084
0.050487	0.085073
0.327768	0.995031
0.823494	0.689724
0.679587	0.843967
0.751342	0.768038
0.993043	0.671835
0.44186	0.193401
0.744981	0.833631
0.439276	0.543629
0.413635	0.127808
0.930431	0.639634
0.301729	0.06619
0.84834	0.585569
0.246074	0.767839
0.838799	0.740409
0.983105	0.755913
0.897038	0.934009
0.307494	0.292188
0.759491	0.734844
0.168952	0.231167
0.831843	0.890877
0.62413	0.402504
0.945538	0.854701
0.756907	0.401908
0.637249	0.919102
0.788114	0.288809
0.117869	0.06122
0.603856	0.135957
0.041542	0.541244
0.564898	0.627708
0.486186	0.316836
0.887696	0.796263
0.626913	0.56291
0.289406	0.804611
0.495726	0.3226
0.248062	0.996422
0.944345	0.96621
0.349235	0.592328
0.613794	0.838203
0.890081	0.839396
0.690519	0.266945
0.004572	0.019082
0.678195	0.269529
0.833631	0.706023
0.367323	0.717154
0.109322	0.379447
0.220831	0.219638
0.702246	0.453985
0.789505	0.375472
0.413437	0.504075
0.3548	0.389187
0.798847	0.726496
0.331743	0.987478
0.399324	0.299742
0.231564	0.255218
0.204333	0.197774
0.158815	0.297356
0.091234	0.494335
0.807394	0.773206
0.19519	0.00974
0.131385	0.376267
0.856092	0.610614
0.481216	0.327172
0.305108	0.593321
0.920493	0.889684
0.976744	0.916319
0.136355	0.104949
0.941165	0.886504
0.579209	0.70483
0.031803	0.023852
0.428941	0.923276
0.377062	0.384615
0.78871	0.863447
0.729278	0.507255
0.281057	0.413635
0.174916	0.640827
0.150268	0.048102
0.443252	0.618962
0.978136	0.963228
0.103558	0.26933
0.055257	0.547009
0.833234	0.558338
0.90638	0.760087
0.372093	0.821109
0.426357	0.610415
0.817929	0.849135
0.415226	0.214272
0.52256	0.766846
0.770423	0.620553
0.069171	0.054661
0.208706	0.322401
0.125025	0.116875
0.045518	0.387199
0.637448	0.612204
0.774796	0.880739
0.319022	0.318227
0.387994	0.863049
0.371497	0.360763
0.489167	0.519579
0.431326	0.734446
0.309282	0.665077
0.443451	0.569072
0.000398	0.000199
0.918903	0.713377
0.577818	0.361558
0.54522	0.311469
0.60485	0.46929
0.915921	0.964023
0.05645	0.102564
0.931425	0.849334
0.721129	0.386206
0.265554	0.650169
0.581992	0.408468
0.009143	0.012522
0.192208	0.044723
0.063804	0.186047
0.514411	0.726893
0.760485	0.455575
0.326376	0.337507
0.472868	0.096402
0.394951	0.404691
0.037965	0.01451
0.120851	0.279269
0.707613	0.563506
0.731067	0.56609
0.363745	0.123037
0.249056	0.614192
0.298748	0.195587
0.651163	0.395746
0.496323	0.526535
0.709402	0.846949
0.092824	0.18545
0.617571	0.19678
0.322799	0.061817
0.661499	0.529517
0.799245	0.469887
0.712383	0.91771
0.386603	0.172729
0.009541	0.00477
0.300139	0.403101
0.735838	0.637647
0.188432	0.236931
0.427947	0.555357
0.952892	0.907374
0.363944	0.345061
0.421189	0.480024
0.640429	0.616378
0.313457	0.229775
0.853906	0.752932
0.819917	0.526138
0.453787	0.392367
0.851918	0.941165
0.355595	0.530312
0.179686	0.458159
0.854303	0.437289
0.485391	0.488372
0.294971	0.239913
0.408468	0.205327
0.449612	0.460147
0.020076	0.011727
0.143113	0.575035
0.622341	0.642019
0.384019	0.237329
0.248658	0.121646
0.489962	0.381833
0.203339	0.604055
0.956867	0.95965
0.864838	0.86285
0.364341	0.678593
0.260386	0.436891
0.170145	0.26297
0.349036	0.365534
0.121646	0.625323
0.149274	0.065593
0.522163	0.547406
0.212483	0.692506
0.551978	0.937786
0.16776	0.414033
0.024051	0.050686
0.294176	0.194196
0.272312	0.35321
0.661697	0.434904
0.757901	0.776983
0.001391	0.00318
0.136553	0.064997
0.126615	0.211688


==> scatterJPMZ1.txt <==
U1	U2
0.777579	0.434307
0.092427	0.107533
0.73067	0.829259
0.571059	0.599682
0.771616	0.651163
0.629298	0.761876
0.964421	0.924667
0.345856	0.766249
0.236732	0.150467
0.639833	0.667263
0.176903	0.053071
0.938382	0.926655
0.801829	0.451799
0.297754	0.42099
0.657523	0.705228
0.230372	0.652157
0.480421	0.741602
0.667859	0.613397
0.236335	0.072749
0.367124	0.524747
0.153051	0.046512
0.163586	0.034586
0.918704	0.917909
0.435897	0.646194
0.483204	0.426754
0.456172	0.276883
0.734844	0.838402
0.878951	0.869012
0.482608	0.731465
0.317034	0.096999
0.071159	0.20811
0.994832	0.932618
0.239117	0.879149
0.131584	0.139535
0.758696	0.828066
0.984496	0.938581
0.450209	0.781952
0.949911	0.4516
0.252634	0.380839
0.286623	0.657722
0.987875	0.992646
0.173922	0.137746
0.630888	0.91453
0.229775	0.189624
0.82588	0.912542
0.854502	0.480421
0.652952	0.707812
0.912343	0.92904
0.871795	0.866826
0.612999	0.571855
0.677201	0.578215
0.211688	0.429736
0.850726	0.587756
0.113496	0.265951
0.747565	0.655138
0.141523	0.195985
0.641821	0.283443
0.415424	0.63546
0.270722	0.409859
0.9032	0.874379
0.22739	0.228185
0.318227	0.721924
0.127211	0.092626
0.049891	0.052077
0.827072	0.902206
0.307891	0.557146
0.344862	0.164182
0.581594	0.529915
0.161201	0.010733
0.347446	0.153846
0.0322	0.030809
0.981316	0.990658
0.308686	0.076526
0.261578	0.262771
0.922481	0.146889
0.576426	0.654343
0.294574	0.253628
0.874975	0.779765
0.347048	0.518585
0.66448	0.925462
0.957464	0.953687
0.347645	0.718545
0.886702	0.963427
0.260187	0.481018
0.674816	0.568674
0.641622	0.419002
0.599483	0.644405
0.186842	0.460942
0.946134	0.923474
0.484993	0.73067
0.705228	0.793282
0.338104	0.359173
0.895846	0.770225
0.568078	0.790896
0.526734	0.290598
0.686941	0.68058
0.081892	0.177897
0.173325	0.634466
0.819519	0.6613
0.239714	0.360962
0.247267	0.45478
0.316438	0.446233
0.654939	0.495528
0.496919	0.486583
0.269131	0.415226
0.01928	0.042536
0.145299	0.046909
0.03061	0.071954
0.74359	0.15961
0.480024	0.357782
0.827867	0.744186
0.834824	0.885112
0.256013	0.475055
0.432121	0.956072
0.216855	0.098788
0.320612	0.395945
0.871397	0.690916
0.073146	0.050288
0.801431	0.522759
0.165375	0.547605
0.788511	0.777181
0.487577	0.188829
0.828464	0.93063
0.67899	0.518386
0.643212	0.446035
0.53071	0.461538
0.400517	0.604254
0.378056	0.27748
0.198966	0.375273
0.910753	0.878951
0.837806	0.517591
0.249255	0.149672
0.210097	0.253826
0.759292	0.924866
0.638839	0.162393
0.568475	0.269131
0.91612	0.355198
0.598489	0.839793
0.472272	0.687935
0.028821	0.207513
0.383025	0.603459
0.074538	0.138342
0.173723	0.236335
0.195389	0.109322
0.691711	0.321606
0.023653	0.178295
0.077321	0.100179
0.643411	0.221626
0.290002	0.325383
0.951699	0.986881
0.253429	0.022858
0.090241	0.057841
0.905784	0.799642
0.774399	0.528921
0.388193	0.437885
0.272113	0.449811
0.750149	0.824687
0.440668	0.181276
0.175512	0.23872
0.990658	0.967601
0.058835	0.096204
0.956271	0.983502
0.217452	0.173325
0.088849	0.167362
0.171934	0.297953
0.849135	0.648181
0.768038	0.637845
0.775194	0.400119
0.631087	0.841185
0.516796	0.610813
0.805406	0.80004
0.615583	0.480223
0.068376	0.180282
0.88233	0.827271
0.310475	0.311668
0.554959	0.89684
0.619758	0.648579
0.336712	0.232757
0.478632	0.141523
0.655138	0.255019
0.834427	0.871199
0.087657	0.348837
0.441662	0.25164
0.596104	0.876764
0.648976	0.490161
0.885311	0.539455
0.300338	0.387398
0.330153	0.452395
0.096601	0.086663
0.783542	0.674419
0.750745	0.649175
0.855695	0.725899
0.460942	0.198768
0.555158	0.770026
0.186047	0.394355
0.706221	0.303121
0.668257	0.889883
0.88392	0.836215
0.646989	0.502882
0.681972	0.458358
0.942954	0.177301
0.152057	0.162592
0.622938	0.777579
0.88551	0.950904
0.239515	0.387796
0.539853	0.438879
0.284834	0.62413
0.174717	0.073345
0.138939	0.198171
0.830451	0.743987
0.7581	0.193798
0.003975	0.024448
0.406082	0.174717
0.073743	0.161002
0.474657	0.17253
0.664878	0.473862
0.650765	0.548201
0.610813	0.32419
0.686345	0.378652
0.745379	0.737229
0.69509	0.950308
0.043928	0.959849
0.013914	0.04512
0.566488	0.502286
0.49354	0.449215
0.449811	0.200159
0.680978	0.767641
0.134963	0.072948
0.771218	0.813158
0.065395	0.130392
0.54681	0.765852
0.99523	0.999602
0.331544	0.011131
0.0968	0.596104
0.907971	0.561717
0.588551	0.334327
0.544623	0.950706
0.333333	0.267541
0.717949	0.683164
0.116875	0.216259
0.79189	0.834625
0.404492	0.484596
0.739813	0.854105
0.133174	0.074935
0.47585	0.462334
0.430729	0.701451
0.219439	0.320413
0.470284	0.204731
0.987279	0.977937
0.699662	0.908964
0.070165	0.054065
0.973365	0.705625
0.814749	0.643411
0.065593	0.164977
0.943749	0.991453
0.656728	0.855098
0.79845	0.965613
0.723315	0.345458
0.457563	0.568475
0.595905	0.596303
0.718744	0.191214
0.985887	0.923077
0.569668	0.947724
0.196382	0.514013
0.157623	0.330153
0.134367	0.202147
0.463924	0.965414
0.956072	0.817531
0.831048	0.946929
0.16935	0.273107
0.740211	0.884914
0.808786	0.679785
0.036176	0.082489
0.261976	0.21447
0.054661	0.186444
0.966408	0.889286
0.123236	0.136951
0.223415	0.261181
0.503081	0.423375
0.741801	0.676009
0.788312	0.748758
0.256211	0.373286
0.018088	0.01769
0.961837	0.868018
0.529119	0.330948
0.359571	0.728682
0.994236	0.973763
0.554363	0.567879
0.631684	0.783343
0.840787	0.756907
0.06778	0.091234
0.087458	0.005565
0.729875	0.242298
0.842775	0.816935
0.154442	0.245677
0.104751	0.042735
0.959253	0.756112
0.918306	0.47744
0.039356	0.055257
0.006361	0.037766
0.967203	0.578016
0.420791	0.201948
0.126416	0.05645
0.614987	0.441065
0.028225	0.050089
0.815544	0.735639
0.6935	0.658517
0.942357	0.966011
0.292984	0.617571
0.23872	0.081892
0.085868	0.151858
0.549593	0.479428
0.376863	0.867621
0.934407	0.875373
0.95806	0.889485
0.757503	0.719141
0.181475	0.44027
0.819718	0.509243
0.456371	0.590936
0.341483	0.365732
0.676804	0.094613
0.411449	0.547804
0.962632	0.882926
0.322401	0.053866
0.772411	0.615782
0.452991	0.612602
0.193997	0.541841
0.82906	0.241503
0.221427	0.659113
0.791095	0.489962
0.144305	0.512423
0.488173	0.300735
0.675412	0.470483
0.693898	0.210892
0.989863	0.913735
0.510435	0.640231
0.869608	0.731266
0.056052	0.178493
0.37746	0.394753
0.224011	0.434506
0.064997	0.112105
0.507653	0.38541
0.555357	0.552972
0.841185	0.978334
0.937189	0.885907
0.539058	0.513616
0.522958	0.456569
0.628106	0.747168
0.914132	0.801829
0.49195	0.143311
0.91135	0.95806
0.15007	0.629497
0.331346	0.569271
0.803618	0.663685
0.687537	0.593918
0.766448	0.854303
0.304512	0.657325
0.390976	0.813755
0.766647	0.747565
0.477837	0.666468
0.794673	0.830252
0.46929	0.331346
0.920692	0.479229
0.021268	0.139932
0.927649	0.772411
0.409263	0.395349
0.04035	0.107732
0.988471	0.986285
0.807593	0.696681
0.178891	0.239316
0.885907	0.768237
0.548599	0.143113
0.019877	0.07096
0.61618	0.506062
0.873981	0.725701
0.321805	0.13715
0.3709	0.112701
0.499304	0.354601
0.301928	0.935003
0.081296	0.252634
0.32578	0.220831
0.93381	0.93222
0.339296	0.375075
0.013516	0.060227
0.194594	0.425959
0.698867	0.828464
0.101968	0.221825
0.992646	0.545021
0.809779	0.939773
0.286027	0.44524
0.386404	0.674021
0.943948	0.914927
0.156828	0.693898
0.80163	0.46134
0.974359	0.702047
0.010336	0.005168
0.117273	0.595309
0.083085	0.032995
0.40807	0.388988
0.885709	0.985689
0.068972	0.420394
0.075929	0.16458
0.183065	0.278473
0.857086	0.536871
0.793878	0.454979
0.913735	0.881733
0.997615	0.860465
0.185649	0.171139
0.990062	0.976545
0.142715	0.326575
0.086464	0.085669
0.889684	0.92427
0.008945	0.054264
0.855297	0.448022
0.20811	0.018883
0.218644	0.010932
0.013715	0.038561
0.323594	0.501093
0.25482	0.122838
0.295567	0.551779
0.045319	0.13218
0.970384	0.950109
0.845756	0.861658
0.004373	0.007951
0.446233	0.092427
0.438283	0.354005
0.991254	0.891274
0.388392	0.631286
0.131783	0.027231
0.969787	0.94673
0.496522	0.849732
0.662493	0.576029
0.561916	0.652952
0.83065	0.856092
0.493938	0.586166
0.155834	0.148281
0.952693	0.86126
0.605049	0.537666
0.753131	0.412244
0.138541	0.745577
0.355397	0.420592
0.458358	0.633274
0.783741	0.939177
0.913536	0.769032
0.231167	0.383622
0.169151	0.271715
0.095011	0.016696
0.589942	0.503478
0.756112	0.672431
0.865236	0.685748
0.961042	0.910157
0.925661	0.74995
0.197774	0.118863
0.038561	0.15166
0.565494	0.401312
0.612602	0.727688
0.366726	0.286027
0.56768	0.258994
0.948917	0.941562
0.756708	0.731067
0.288014	0.755317
0.625919	0.202743
0.973763	0.905387
0.952495	0.892665
0.831445	0.582787
0.070364	0.069569
0.76287	0.711787
0.58219	0.663089
0.763864	0.84039
0.677996	0.073544
0.021666	0.126217
0.797257	0.937587
0.039555	0.045319
0.446631	0.349434
0.07096	0.295369
0.766846	0.579209
0.032399	0.03061
0.514808	0.869211
0.661896	0.755516
0.257007	0.268535
0.976347	0.968992
0.740409	0.855893
0.402504	0.487179
0.188829	0.266349
0.250845	0.212085
0.160008	0.007752
0.246869	0.296363
0.919698	0.80799
0.706818	0.671636
0.6613	0.828861
0.276486	0.701849
0.329159	0.262175
0.027629	0.040151
0.074935	0.29517
0.392367	0.199563
0.913139	0.902405
0.609422	0.482409
0.311866	0.54522
0.416021	0.181475
0.809183	0.763069
0.309879	0.378255
0.30968	0.181077
0.234347	0.802823
0.751938	0.70165
0.51779	0.740807
0.749155	0.406679
0.066985	0.63069
0.74677	0.638243
0.337309	0.48062
0.959849	0.807792
0.809382	0.565096
0.697873	0.712781
0.047108	0.002783
0.593918	0.557344
0.955874	0.631882
0.574041	0.497515
0.95329	0.576227
0.988273	0.876565
0.212681	0.372491
0.067382	0.064798
0.152455	0.370702
0.908766	0.866229
0.517193	0.536275
0.531703	0.487776
0.760286	0.669847
0.79348	0.598887
0.597893	0.825681
0.598688	0.45319
0.596303	0.683761
0.980918	0.950507
0.77261	0.913536
0.879348	0.644007
0.165772	0.215464
0.870205	0.985291
0.219042	0.544822
0.119459	0.129398
0.221626	0.447028
0.023852	0.119658
0.353409	0.622739
0.609024	0.855297
0.383622	0.482012
0.792487	0.74836
0.671835	0.634864
0.937786	0.896045
0.612403	0.679388
0.898231	0.935798
0.851719	0.281256
0.779368	0.973166
0.518982	0.144107
0.488968	0.322799
0.34347	0.944941
0.909362	0.862055
0.557344	0.809779
0.890479	0.943948
0.19678	0.209899
0.345657	0.781753
0.415822	0.314649
0.627112	0.569867
0.18545	0.170543
0.36772	0.49831
0.200557	0.492944
0.951898	0.719738
0.742795	0.783741
0.38223	0.64997
0.60167	0.528324
0.070761	0.088253
0.051282	0.100378
0.693699	0.344266
0.627708	0.600278
0.835023	0.5484
0.180879	0.634665
0.599086	0.859074
0.935798	0.867422
0.936593	0.869608
0.481018	0.057444
0.964023	0.723117
0.625323	0.544226
0.714172	0.836414
0.175313	0.586563
0.893461	0.437488
0.986285	0.946532
0.292188	0.149274
0.68058	0.382429
0.103359	0.984894
0.858676	0.911151
0.638442	0.345259
0.505665	0.443848
0.910157	0.858279
0.593321	0.305903
0.533294	0.723713
0.67104	0.447823
0.278275	0.282051
0.225999	0.830451
0.02584	0.068376
0.135162	0.087657
0.455178	0.217054
0.337905	0.308289
0.253826	0.058239
0.761678	0.74518
0.330352	0.947923
0.682767	0.681177
0.826873	0.358378
0.687736	0.198966
0.134168	0.506857
0.43391	0.444047
0.042139	0.094017
0.046909	0.041741
0.078911	0.172332
0.735242	0.563705
0.099781	0.129
0.144703	0.201352
0.368913	0.432121
0.405287	0.357185
0.101371	0.036772
0.929239	0.841383
0.401908	0.518982
0.767243	0.911946
0.59352	0.954681
0.412045	0.335917
0.497913	0.015901
0.10157	0.39515
0.137945	0.022262
0.224806	0.53866
0.094017	0.128801
0.549195	0.603856
0.008547	0.022063
0.092029	0.503081
0.192606	0.10813
0.841781	0.515007
0.576625	0.627112
0.231962	0.037965
0.049294	0.073146
0.634665	0.730869
0.150467	0.191413
0.459948	0.60326
0.992248	0.365136
0.617969	0.77102
0.402703	0.415623
0.140926	0.12741
0.940171	0.943351
0.293779	0.033592
0.298549	0.420791
0.195985	0.355993
0.130193	0.259988
0.546213	0.362751
0.426754	0.684357
0.719539	0.823097
0.636454	0.330551
0.977937	0.333135
0.029219	0.063804
0.042934	0.077519
0.524548	0.538462
0.518585	0.586762
0.101173	0.430729
0.931028	0.619758
0.733453	0.472868
0.151858	0.213476
0.370702	0.769231
0.993838	0.954085
0.808388	0.835818
0.624727	0.68873
0.003777	0.020672
0.871199	0.698271
0.73226	0.642417
0.663486	0.6935
0.508448	0.602266
0.375472	0.695488
0.712781	0.715762
0.873385	0.835222
0.11131	0.072351
0.979726	0.754323
0.094415	0.031207
0.10813	0.163785
0.207513	0.371099
0.767044	0.809183
0.09839	0.042934
0.541046	0.609819
0.049096	0.203737
0.494136	0.603657
0.286424	0.460545
0.226993	0.969986
0.49672	0.55158
0.240708	0.253031
0.70324	0.569469
0.204134	0.245081
0.582985	0.566885
0.52574	0.866428
0.292785	0.093023
0.088054	0.148479
0.039754	0.006957
0.656132	0.583979
0.563506	0.367521
0.803419	0.410256
0.044723	0.031803
0.60008	0.445836
0.690121	0.763864
0.936394	0.996025
0.078513	0.302524
0.94514	0.964421
0.960644	0.999006
0.897635	0.243689
0.362155	0.383423
0.418803	0.145697
0.873584	0.891075
0.197575	0.129597
0.014113	0.102962
0.93222	0.944544
0.159412	0.109521
0.228384	0.092824
0.962234	0.986683
0.947525	0.572252
0.73544	0.323196
0.26774	0.138541
0.385609	0.499702
0.842377	0.810773
0.81773	0.848738
0.402306	0.549593
0.846353	0.680978
0.100775	0.007553
0.620751	0.583383
0.329557	0.254621
0.107931	0.179288
0.968396	0.068774
0.424965	0.222421
0.91453	0.983105
0.810574	0.668456
0.684556	0.795866
0.998807	0.99682
0.301133	0.534287
0.931823	0.859471
0.504274	0.608229
0.989267	0.56132
0.778374	0.740012
0.064401	0.03379
0.131187	0.059432
0.695886	0.776784
0.13218	0.275889
0.168356	0.084675
0.080898	0.201153
0.795071	0.897833
0.60962	0.073942
0.917511	0.787319
0.627509	0.652355
0.867223	0.878155
0.109123	0.187835
0.744584	0.682568
0.98549	0.997018
0.447426	0.49513
0.665077	0.540648
0.910555	0.842576
0.316239	0.233751
0.275492	0.385013
0.949513	0.980918
0.578215	0.624329
0.717551	0.971974
0.582389	0.308686
0.947724	0.760684
0.319221	0.4677
0.610018	0.466905
0.092228	0.854502
0.808587	0.808984
0.118664	0.693699
0.359173	0.734049
0.250646	0.731862
0.715564	0.640032
0.414828	0.689127
0.231366	0.160008
0.868416	0.664083
0.933214	0.809978
0.005565	0.031008
0.197177	0.416219
0.85808	0.883522
0.084277	0.113099
0.439873	0.150268
0.539257	0.374876
0.881932	0.653747
0.607633	0.826078
0.97734	0.972371
0.419002	0.418207
0.266746	0.610217
0.123832	0.268138
0.17412	0.015106
0.847943	0.899026
0.780958	0.525343
0.107533	0.783145
0.854701	0.842377
0.025243	0.226595
0.421387	0.301531
0.65156	0.220433
0.150865	0.048499
0.749354	0.508845
0.87736	0.757503
0.078314	0.152256
0.595309	0.57742
0.36295	0.389982
0.245478	0.22898
0.035579	0.095408
0.015703	0.008348
0.591731	0.361757
0.095408	0.520374
0.344663	0.682767
0.557543	0.388193
0.512025	0.439873
0.26297	0.182667
0.396144	0.038163
0.177301	0.225005
0.354999	0.076128
0.866229	0.515802
0.145895	0.28543
0.655337	0.668058
0.47744	0.556152
0.949314	0.781356
0.398529	0.602862
0.860465	0.806003
0.778772	0.508646
0.625721	0.607235
0.804214	0.897635
0.29199	0.588153
0.398728	0.630491
0.253031	0.496124
0.659113	0.465713
0.799642	0.751739
0.285232	0.048698
0.371894	0.485192
0.430332	0.164381
0.945935	0.819519
0.603657	0.17909
0.797058	0.299344
0.055655	0.223415
0.314649	0.602663
0.37587	0.336116
0.129795	0.459551
0.932618	0.715564
0.207712	0.170344
0.883125	0.765255
0.138342	0.252435
0.632677	0.815544
0.622143	0.087458
0.465911	0.786524
0.363148	0.20652
0.918108	0.63705
0.531902	0.219439
0.511032	0.789306
0.010137	0.105943
0.796263	0.697078
0.394355	0.276685
0.005963	0.045518
0.960445	0.926058
0.016498	0.088849
0.881336	0.870801
0.259988	0.241105
0.640032	0.817929
0.501888	0.513417
0.213675	0.148082
0.113099	0.567283
0.941364	0.778772
0.169748	0.415027
0.052276	0.023256
0.942556	0.720731
0.381236	0.512025
0.809978	0.626516
0.795468	0.106142
0.22262	0.174319
0.726297	0.714768
0.12423	0.100775
0.948122	0.964818
0.155039	0.020076
0.625124	0.611807
0.077917	0.114689
0.544027	0.678791
0.191413	0.61618
0.958458	0.786722
0.945736	0.895249
0.434904	0.08706
0.303121	0.264361
0.146492	0.231366
0.326774	0.280461
0.320811	0.471874
0.963029	0.966806
0.583383	0.609024
0.588153	0.815742
0.960048	0.763467
0.77897	0.746571
0.966607	0.979726
0.6774	0.700258
0.402107	0.138144
0.361757	0.528126
0.58875	0.548002
0.60326	0.354999
0.437686	0.326178
0.669052	0.224409
0.267144	0.139137
0.016299	0.086066
0.28384	0.607434
0.252236	0.385808
0.494335	0.296959
0.754721	0.786921
0.576227	0.126615
0.119658	0.080898
0.547406	0.193003
0.644007	0.774796
0.922679	0.488571
0.258398	0.81137
0.116677	0.079905
0.076923	0.144504
0.446035	0.4838
0.271517	0.242894
0.565096	0.75969
0.423773	0.467501
0.820115	0.715961
0.142318	0.246671
0.811171	0.339893
0.48062	0.185649
0.835818	0.71298
0.848142	0.946134
0.717154	0.815146
0.736434	0.802226
0.325979	0.748956
0.926854	0.77897
0.272709	0.144305
0.062811	0.007156
0.943351	0.904989
0.920294	0.853906
0.660902	0.659312
0.217849	0.097992
0.285033	0.767044
0.273902	0.313457
0.597297	0.781157
0.810773	0.905188
0.047903	0.642616
0.437289	0.253429
0.417015	0.643013
0.928642	0.232956
0.358577	0.25482
0.605645	0.922282
0.141125	0.190419
0.111707	0.058438
0.879944	0.756311
0.556351	0.205923
0.859471	0.864043
0.944941	0.8871
0.494931	0.539257
0.583781	0.377857
0.879746	0.570463
0.440072	0.641622
0.420592	0.321209
0.866428	0.512622
0.175711	0.730272
0.842576	0.717949
0.288809	0.449016
0.419598	0.058835
0.56132	0.620751
0.165176	0.175909
0.224607	0.267342
0.882926	0.587557
0.375075	0.568078
0.071556	0.821308
0.110714	0.16776
0.029815	0.056848
0.203141	0.399722
0.542437	0.369907
0.814351	0.767243
0.360565	0.755118
0.575234	0.366329
0.8064	0.120254
0.487179	0.304313
0.029418	0.028821
0.635063	0.669648
0.536275	0.621149
0.581197	0.935401
0.013317	0.035381
0.39992	0.573842
0.356788	0.057643
0.631286	0.593123
0.950507	0.939972
0.935599	0.562314
0.989068	0.978136
0.494733	0.760883
0.765454	0.705824
0.068177	0.023057
0.130789	0.399523
0.007553	0.02425
0.190022	0.305705
0.986683	0.928444
0.693302	0.511032
0.393361	0.622938
0.262572	0.194991
0.056848	0.069966
0.719141	0.243292
0.866627	0.769628
0.587955	0.477042
0.780163	0.832439
0.330948	0.40807
0.266349	0.483204
0.034983	0.073743
0.584774	0.486384
0.999404	0.997615
0.001988	0.00159
0.556748	0.771218
0.280461	0.834824
0.285828	0.374677
0.225204	0.279467
0.808189	0.605645
0.321209	0.301332
0.899821	0.918306
0.670642	0.755715
0.553965	0.154641
0.127013	0.392566
0.608627	0.810376
0.194196	0.262572
0.115285	0.17412
0.315842	0.898827
0.858279	0.742596
0.903598	0.865037
0.780561	0.758895
0.173127	0.091036
0.29358	0.263168
0.732856	0.588352
0.243689	0.155039
0.741602	0.900417
0.248857	0.439674
0.389585	0.34029
0.286822	0.797655
0.237527	0.105546
0.78553	0.67422
0.230173	0.340091
0.23057	0.273902
0.180083	0.090638
0.810376	0.400517
0.305506	0.363546
0.695289	0.579606
0.621348	0.550785
0.570662	0.716756
0.626714	0.39038
0.010535	0.018684
0.940966	0.930431
0.123435	0.000994
0.923872	0.810177
0.824886	0.976744
0.256808	0.546412
0.828265	0.845558
0.396939	0.317432
0.200954	0.327569
0.011926	0.084079
0.110117	0.021467
0.807195	0.154045
0.859273	0.850726
0.22421	0.642815
0.405884	0.332339
0.693103	0.122242
0.628901	0.226396
0.935003	0.858875
0.971576	0.723315
0.324389	0.298549
0.348241	0.48221
0.794872	0.716955
0.778573	0.774399
0.991851	0.932419
0.314252	0.204532
0.179885	0.256211
0.863645	0.345856
0.589147	0.38223
0.436494	0.416816
0.768436	0.749553
0.320215	0.714172
0.601868	0.571059
0.541642	0.742198
0.477241	0.155635
0.148877	0.099781
0.503478	0.795468
0.537666	0.762274
0.140529	0.660704
0.1451	0.462532
0.981912	0.915723
0.73385	0.987279
0.317829	0.249056
0.967402	0.531505
0.975353	0.719936
0.753528	0.217253
0.487975	0.417213
0.374279	0.550984
0.259789	0.861459
0.767641	0.941364
0.090042	0.099583
0.378454	0.37905
0.597694	0.42735
0.890678	0.649771
0.900815	0.724707
0.816339	0.91612
0.198569	0.233353
0.086265	0.368913
0.015901	0.033393
0.692109	0.442656
0.4677	0.583184
0.202743	0.153051
0.797655	0.75651
0.21129	0.039555
0.793282	0.677201
0.804611	0.619559
0.265752	0.213874
0.438879	0.60962
0.207315	0.250447
0.715166	0.782747
0.216458	0.230173
0.785728	0.792884
0.996422	0.99523
0.293381	0.047307
0.919499	0.965017
0.142914	0.428145
0.737825	0.775989
0.84357	0.750745
0.523355	0.179686
0.054462	0.343868
0.954681	0.95488
0.604651	0.597694
0.781157	0.356589
0.780362	0.831246
0.705426	0.600477
0.95488	0.833433
0.821705	0.770821
0.06619	0.565693
0.63705	0.803618
0.830849	0.902803
0.862254	0.946333
0.923673	0.707016
0.776188	0.909561
0.610415	0.577022
0.833433	0.789704
0.902604	0.886106
0.13059	0.904592
0.007156	0.01292
0.567482	0.798847
0.877758	0.808388
0.201749	0.120652
0.420195	0.61459
0.73703	0.978533
0.299543	0.313854
0.353608	0.346452
0.346452	0.510435
0.440469	0.691513
0.057444	0.055456
0.409859	0.241304
0.132379	0.5967
0.329358	0.156231
0.722123	0.524945
0.921089	0.944146
0.558537	0.764659
0.369907	0.489763
0.136951	0.065792
0.097396	0.08388
0.876367	0.414629
0.120453	0.358577
0.882528	0.905585
0.357782	0.29676
0.090837	0.148678
0.340091	0.32737
0.700258	0.247267
0.16458	0.043331
0.457961	0.59034
0.168555	0.047505
0.236136	0.158219
0.610217	0.856291
0.993242	0.716557
0.156231	0.274299
0.820513	0.741205
0.227191	0.091632
0.112304	0.133771
0.144902	0.261976
0.791493	0.705426
0.24031	0.556351
0.68873	0.918108
0.839992	0.748559
0.618167	0.733453
0.218446	0.65653
0.905188	0.934605
0.529716	0.807195
0.548201	0.287816
0.665872	0.841582
0.388988	0.456967
0.113298	0.116677
0.559332	0.615186
0.375671	0.550586
0.909958	0.697476
0.932021	0.812761
0.447227	0.1775
0.837408	0.897038
0.526337	0.566289
0.973961	0.97416
0.153647	0.994832
0.923474	0.851918
0.778175	0.735043
0.612204	0.553369
0.850129	0.942159
0.569469	0.579408
0.805605	0.548797
0.417213	0.542039
0.537865	0.793878
0.658517	0.351222
0.680183	0.765454
0.864043	0.159412
0.022461	0.102365
0.874578	0.490956
0.18386	0.176506
0.560724	0.478831
0.503876	0.98708
0.277082	0.706221
0.740807	0.788909
0.458159	0.233552
0.908567	0.872789
0.600278	0.72749
0.647983	0.225601
0.764063	0.774995
0.922282	0.883721
0.456967	0.387597
0.829656	0.654542
0.414232	0.304711
0.709203	0.60167
0.685748	0.451203
0.334526	0.629298
0.840986	0.546015
0.579408	0.638044
0.566289	0.954283
0.550586	0.287219
0.201352	0.496919
0.528722	0.923872
0.442854	0.505267
0.655933	0.539654
0.968992	0.884715
0.902008	0.560724
0.911151	0.811568
0.186643	0.094415
0.024846	0.090241
0.971974	0.931425
0.228185	0.894057
0.736037	0.837806
0.004174	0.044126
0.840588	0.643212
0.169549	0.293182
0.902206	0.905983
0.452793	0.393957
0.772809	0.881534
0.191214	0.208507
0.869211	0.610018
0.901809	0.862254
0.858477	0.718346
0.263367	0.873186
0.724309	0.182469
0.469887	0.477639
0.132777	0.272709
0.668058	0.738422
0.878553	0.326774
0.032797	0.06778
0.871596	0.568873
0.332737	0.726297
0.052673	0.193997
0.199563	0.125025
0.235738	0.516995
0.212284	0.695886
0.955079	0.979129
0.609223	0.867024
0.975552	0.999801
0.000596	0.09521
0.5967	0.789108
0.520175	0.533095
0.145498	0.761678
0.697674	0.804214
0.234745	0.576824
0.387001	0.412045
0.301531	0.559531
0.243093	0.484198
0.359372	0.389386
0.371695	0.107136
0.232558	0.554959
0.102763	0.209104
0.689724	0.559133
0.206122	0.239515
0.148281	0.265752
0.986484	0.981515
0.401709	0.687537
0.184854	0.306301
0.049493	0.093818
0.615981	0.655536
0.258597	0.465116
0.236931	0.078314
0.414431	0.984496
0.99682	0.820712
0.768237	0.895647
0.367521	0.718943
0.853508	0.274498
0.944743	0.832836
0.445836	0.668654
0.459551	0.349632
0.366925	0.098589
0.155238	0.056649
0.527927	0.405287
0.694097	0.51779
0.342477	0.428344
0.86444	0.490559
0.813556	0.709004


==> scatterMSZ0.txt <==
U1	U2
0.416401	0.586193
0.645052	0.250599
0.234836	0.257981
0.038508	0.01656
0.065044	0.040702
0.720271	0.995411
0.401437	0.898444
0.340383	0.930367
0.880686	0.617318
0.119114	0.169593
0.498603	0.212091
0.040303	0.300279
0.638667	0.692338
0.205108	0.268955
0.209098	0.142059
0.488428	0.268156
0.072426	0.489625
0.617119	0.091979
0.166999	0.997606
0.640662	0.135674
0.259178	0.334597
0.57083	0.456704
0.689146	0.568835
0.01237	0.039705
0.024142	0.059058
0.501596	0.378492
0.165603	0.809058
0.780128	0.966281
0.202115	0.300479
0.695331	0.82103
0.22067	0.360335
0.006784	0.004988
0.765164	0.693336
0.608939	0.265164
0.869314	0.439745
0.302075	0.713288
0.406026	0.685355
0.718276	0.413208
0.802275	0.186353
0.129489	0.035116
0.153033	0.149641
0.547287	0.22905
0.880287	0.842777
0.260774	0.109338
0.965283	0.936153
0.079808	0.673184
0.221668	0.780527
0.193136	0.068835
0.303472	0.056664
0.90423	0.995012
0.299681	0.124501
0.877494	0.62929
0.147247	0.903432
0.363927	0.206105
0.43755	0.924182
0.486832	0.627494
0.584796	0.186153
0.109936	0.235435
0.348164	0.030128
0.385076	0.348563
0.710694	0.690144
0.551077	0.757981
0.378891	0.574022
0.675978	0.958101
0.19992	0.174182
0.516161	0.703911
0.899242	0.916401
0.480646	0.079609
0.732243	0.22925
0.468276	0.624102
0.363128	0.633081
0.417598	0.500798
0.597167	0.787909
0.412809	0.709697
0.688747	0.857941
0.399042	0.789505
0.479449	0.201516
0.527534	0.228053
0.878093	0.862131
0.989824	0.895251
0.621508	0.794693
0.818436	0.51237
0.795491	0.224661
0.77514	0.30846
0.6666	0.568436
0.777534	0.121508
0.176776	0.255786
0.48344	0.45411
0.338587	0.576217
0.219872	0.285116
0.869713	0.867917
0.327215	0.242817
0.252793	0.582602
0.229449	0.437151
0.972466	0.343376
0.973663	0.931365
0.876895	0.573025
0.128093	0.045491
0.047486	0.090184
0.525938	0.356943
0.110934	0.802474
0.105946	0.092378
0.319433	0.399441
0.504789	0.428571
0.143057	0.120311
0.784717	0.927175
0.624501	0.21668
0.26237	0.924581
0.407821	0.159018
0.224262	0.503192
0.214884	0.627095
0.682961	0.883081
0.53751	0.303671
0.879489	0.897247
0.265962	0.198524
0.2085	0.142458
0.57921	0.658619
0.214485	0.414405
0.511772	0.047486
0.271149	0.174781
0.643456	0.875698
0.253591	0.355946
0.721868	0.821828
0.559457	0.993216
0.053073	0.764765
0.894653	0.88747
0.644453	0.534517
0.773144	0.379489
0.500998	0.132682
0.47067	0.519553
0.767957	0.711093
0.37929	0.732442
0.613328	0.660814
0.754789	0.570032
0.934956	0.881484
0.198324	0.316441
0.39146	0.303472
0.843974	0.92518
0.847566	0.932562
0.953113	0.819034
0.786712	0.626895
0.366321	0.44154
0.745012	0.738029
0.807861	0.634677
0.300279	0.2502
0.58759	0.082402
0.392259	0.522346
0.578412	0.448324
0.068236	0.15423
0.52933	0.643655
0.191939	0.282522
0.459896	0.516361
0.325818	0.25
0.818236	0.778332
0.12071	0.081405
0.577015	0.556664
0.097765	0.044693
0.113927	0.416002
0.290902	0.57103
0.378492	0.863528
0.57103	0.415603
0.322227	0.87909
0.816441	0.193735
0.679968	0.201716
0.72486	0.589785
0.038907	0.531125
0.723264	0.781923
0.731445	0.565443
0.877893	0.894653
0.4168	0.801875
0.965084	0.974661
0.272546	0.357941
0.370511	0.310455
0.977255	0.8332
0.035315	0.946927
0.769753	0.714286
0.853951	0.904629
0.116121	0.024142
0.558859	0.95012
0.59178	0.449122
0.944334	0.947526
0.661014	0.852554
0.769553	0.282921
0.336991	0.356145
0.476457	0.853951
0.82901	0.454709
0.723863	0.31684
0.313847	0.317039
0.625898	0.89565
0.681165	0.477654
0.776935	0.492019
0.451516	0.404828
0.921588	0.549082
0.844773	0.813448
0.848563	0.957302
0.342777	0.743416
0.32502	0.544294
0.952314	0.99182
0.851955	0.514565
0.425778	0.264964
0.522346	0.533121
0.751397	0.727853
0.093575	0.2085
0.222067	0.507183
0.701915	0.658021
0.840184	0.8334
0.92518	0.953113
0.065842	0.518356
0.05407	0.213687
0.343974	0.402833
0.965682	0.901836
0.631883	0.938348
0.543097	0.467678
0.734437	0.767358
0.482642	0.293496
0.831604	0.662011
0.822825	0.594573
0.213887	0.32103
0.434557	0.378093
0.639665	0.486034
0.193336	0.106345
0.014765	0.086592
0.68755	0.625499
0.684557	0.381085
0.744613	0.447526
0.990423	0.882482
0.22486	0.855946
0.578611	0.606943
0.269354	0.211692
0.745211	0.647247
0.774142	0.790702
0.042698	0.626097
0.373903	0.146648
0.613927	0.663208
0.317239	0.442139
0.13348	0.331405
0.590982	0.109537
0.294693	0.569034
0.105746	0.239425
0.723065	0.512769
0.525738	0.789306
0.669194	0.801277
0.143256	0.056265
0.484637	0.478651
0.281125	0.836792
0.280327	0.05846
0.121109	0.257582
0.210295	0.161812
0.468476	0.217478
0.674381	0.499002
0.5834	0.717678
0.599362	0.85854
0.602953	0.996608
0.628492	0.55427
0.466081	0.317239
0.261971	0.096568
0.279529	0.194134
0.812251	0.82901
0.266361	0.321628
0.634078	0.859338
0.502394	0.48344
0.911812	0.894852
0.061453	0.009577
0.103551	0.274342
0.823025	0.945531
0.316241	0.468476
0.56664	0.641261
0.199122	0.147845
0.47486	0.580008
0.63767	0.235036
0.586193	0.326018
0.698923	0.828811
0.950319	0.751796
0.515563	0.967279
0.127694	0.657622
0.358939	0.919393
0.23344	0.242418
0.158619	0.075219
0.855347	0.843176
0.683559	0.034118
0.957302	0.651836
0.571628	0.527933
0.639266	0.29569
0.027135	0.014565
0.757382	0.195531
0.99601	0.367518
0.216081	0.98743
0.006983	0.487829
0.835994	0.748005
0.027933	0.337989
0.702115	0.745012
0.174381	0.532123
0.678571	0.176975
0.414206	0.769354
0.554868	0.577813
0.220072	0.191341
0.296089	0.828013
0.487231	0.621907
0.312051	0.392857
0.542298	0.501397
0.864126	0.990223
0.704908	0.112929
0.128891	0.897646
0.190942	0.787709
0.083001	0.850559
0.680766	0.849362
0.558659	0.750599
0.49581	0.478452
0.181365	0.567039
0.382083	0.469473
0.686153	0.836991
0.310654	0.029729
0.241221	0.923184
0.477454	0.405626
0.953711	0.868117
0.197725	0.126297
0.233041	0.102155
0.810255	0.825219
0.422785	0.006185
0.438547	0.13328
0.689745	0.421788
0.527334	0.417598
0.028532	0.088587
0.247606	0.050678
0.164006	0.548284
0.327614	0.412011
0.281923	0.361732
0.458699	0.588986
0.648244	0.639465
0.726057	0.386073
0.075818	0.258779
0.606345	0.472466
0.901437	0.555666
0.748603	0.738627
0.761971	0.403232
0.490024	0.561053
0.792698	0.827614
0.015363	0.011572
0.169992	0.294892
0.730646	0.72087
0.513168	0.946329
0.616919	0.992019
0.29988	0.20411
0.97486	0.367917
0.44992	0.680168
0.562051	0.138867
0.747406	0.446927
0.916201	0.818236
0.829808	0.440742
0.209298	0.245411
0.763368	0.620311
0.566441	0.635674
0.87091	0.755387
0.260974	0.231045
0.739226	0.831205
0.368316	0.565044
0.434158	0.297087
0.064246	0.025339
0.949322	0.555866
0.59996	0.885076
0.297287	0.613128
0.351756	0.310654
0.328811	0.046289
0.648643	0.466281
0.771349	0.841181
0.481245	0.628691
0.205507	0.005587
0.672187	0.682562
0.300878	0.472067
0.643057	0.583998
0.374501	0.57063
0.299082	0.581205
0.053871	0.063448
0.449721	0.397247
0.72925	0.623304
0.235036	0.226057
0.78731	0.743216
0.191141	0.330806
0.755587	0.149242
0.489226	0.294493
0.147047	0.051476
0.304469	0.165204
0.459098	0.55407
0.236433	0.392458
0.355946	0.574621
0.304669	0.102354
0.11652	0.14984
0.592578	0.799481
0.685156	0.665204
0.717478	0.765363
0.51257	0.515164
0.211492	0.158819
0.435355	0.1666
0.205706	0.125698
0.98763	0.035515
0.73743	0.169393
0.786512	0.144254
0.14186	0.780327
0.976856	0.972865
0.606744	0.696528
0.906026	0.506185
0.938148	0.778731
0.17937	0.133879
0.126696	0.219872
0.335196	0.392059
0.502195	0.433958
0.10834	0.700718
0.324022	0.217877
0.195331	0.035914
0.646049	0.508779
0.340782	0.613727
0.953312	0.269154
0.813847	0.703312
0.560654	0.19573
0.242618	0.270152
0.654828	0.645251
0.058659	0.065842
0.827414	0.727055
0.189944	0.198723
0.456105	0.591181
0.770152	0.686353
0.820032	0.739425
0.393456	0.605746
0.652235	0.730048
0.123903	0.177374
0.217279	0.289106
0.650239	0.250798
0.649641	0.813647
0.533719	0.821229
0.397247	0.464286
0.628292	0.335196
0.898444	0.305666
0.733041	0.28332
0.105148	0.078013
0.14565	0.092578
0.222865	0.604549
0.573025	0.935754
0.374701	0.17937
0.496209	0.671389
0.118516	0.708101
0.189346	0.573424
0.317638	0.453512
0.184956	0.068436
0.160814	0.845172
0.138867	0.756185
0.407622	0.58739
0.06245	0.251397
0.601756	0.902634
0.838188	0.944334
0.799082	0.392259
0.393855	0.373504
0.260375	0.048085
0.286313	0.269952
0.905826	0.775738
0.066241	0.128093
0.35834	0.781125
0.801676	0.437749
0.524541	0.822426
0.010974	0.057662
0.753791	0.431365
0.296488	0.568236
0.915204	0.663807
0.82482	0.959697
0.359936	0.383879
0.833799	0.008978
0.09996	0.948524
0.914804	0.998404
0.90004	0.782123
0.275339	0.740024
0.850359	0.266959
0.306464	0.443136
0.16261	0.167398
0.282921	0.384677
0.99182	0.925978
0.701716	0.499601
0.295092	0.256784
0.549282	0.81684
0.476057	0.271748
0.403232	0.644852
0.613727	0.351157
0.101357	0.00818
0.170391	0.214685
0.121708	0.699721
0.06684	0.264366
0.343176	0.426177
0.844573	0.66241
0.298284	0.330008
0.43336	0.46269
0.445531	0.752993
0.606145	0.417199
0.514166	0.997007
0.939346	0.692937
0.757781	0.661014
0.074222	0.189745
0.971269	0.953911
0.585994	0.816241
0.507183	0.745211
0.261572	0.720471
0.367518	0.584198
0.722067	0.450319
0.343775	0.757781
0.539505	0.942139
0.413807	0.448524
0.409617	0.314445
0.583599	0.112729
0.21249	0.567837
0.24182	0.297486
0.443336	0.767957
0.332203	0.918795
0.786911	0.786113
0.296688	0.543496
0.601357	0.488029
0.797287	0.806864
0.441939	0.431564
0.710096	0.853152
0.684358	0.642658
0.403432	0.585196
0.669593	0.643855
0.259577	0.758779
0.326217	0.939545
0.565443	0.597566
0.509777	0.511772
0.315642	0.387271
0.543296	0.957901
0.317438	0.131684
0.166201	0.222865
0.629689	0.394054
0.774741	0.931165
0.282322	0.296887
0.385874	0.592578
0.07063	0.397646
0.464286	0.553073
0.917598	0.06265
0.930367	0.297885
0.584996	0.761971
0.137869	0.143256
0.495012	0.434358
0.759777	0.396648
0.81245	0.804669
0.676576	0.535914
0.727654	0.357143
0.344573	0.135475
0.669792	0.797287
0.635674	0.114525
0.865523	0.79589
0.276935	0.140263
0.522945	0.314844
0.34178	0.495211
0.047686	0.350359
0.701317	0.761772
0.46269	0.1251
0.770551	0.953312
0.107143	0.020351
0.980247	0.924381
0.62071	0.455507
0.532522	0.692538
0.270152	0.690343
0.866121	0.794892
0.478452	0.5415
0.798883	0.609537
0.438747	0.45012
0.506784	0.72506
0.295291	0.649042
0.160215	0.952314
0.748803	0.019952
0.557263	0.127893
0.413009	0.436552
0.847366	0.914006
0.903033	0.704709
0.851157	0.743815
0.43735	0.152434
0.967279	0.86253
0.880088	0.885674
0.02075	0.028931
0.963887	0.892059
0.908021	0.646249
0.27095	0.507582
0.014964	0.038109
0.469074	0.232642
0.603951	0.528532
0.002594	0.02075
0.997805	0.360734
0.538907	0.631085
0.966081	0.687949
0.000399	0.000399
0.884477	0.580407
0.86672	0.768555
0.212291	0.536712
0.52494	0.714884
0.782921	0.533919
0.700319	0.786911
0.917398	0.949721
0.362131	0.244214
0.538707	0.40822
0.861333	0.177175
0.139266	0.614725
0.083998	0.028132
0.10016	0.153033
0.381085	0.457901
0.017159	0.032123
0.110335	0.983041
0.855946	0.31245
0.377893	0.540902
0.837989	0.978651
0.355746	0.606345
0.147446	0.812849
0.706105	0.084397
0.202514	0.301077
0.585794	0.284118
0.023144	0.352155
0.388069	0.460694
0.921788	0.901237
0.472466	0.264565
0.822027	0.800279
0.365722	0.238428
0.009577	0.001995
0.397845	0.638268
0.093974	0.771149
0.761173	0.477055
0.635076	0.892857
0.96269	0.595172
0.055866	0.719473
0.449521	0.639665
0.939944	0.815443
0.751995	0.629489
0.937151	0.769154
0.294094	0.476057
0.436951	0.895052
0.789306	0.478053
0.968875	0.494214
0.138268	0.194733
0.973264	0.956105
0.037909	0.537709
0.321628	0.308061
0.409417	0.882881
0.825619	0.379689
0.183559	0.122306
0.473863	0.368715
0.27913	0.24182
0.591181	0.471868
0.80008	0.242618
0.919792	0.829808
0.278931	0.247406
0.028132	0.485235
0.05826	0.139266
0.390263	0.230846
0.702514	0.060654
0.460894	0.636872
0.559058	0.509377
0.887071	0.139665
0.048284	0.359338
0.517757	0.132482
0.589186	0.710096
0.916999	0.796089
0.103951	0.154429
0.61652	0.555068
0.905028	0.694932
0.519952	0.404629
0.127294	0.326417
0.214286	0.27933
0.982841	0.726457
0.418595	0.472267
0.17079	0.269354
0.113727	0.25419
0.155227	0.977255
0.248204	0.337789
0.57901	0.630487
0.126496	0.662211
0.44573	0.243416
0.763168	0.558061
0.373304	0.109936
0.839785	0.984637
0.393655	0.440942
0.54589	0.510575
0.789705	0.383081
0.198923	0.281724
0.296887	0.405227
0.586991	0.176776
0.706305	0.507781
0.681564	0.332402
0.394453	0.713488
0.924182	0.403432
0.602554	0.384477
0.927374	0.971668
0.015164	0.013966
0.572227	0.396249
0.719872	0.646648
0.513767	0.556265
0.31265	0.163408
0.051875	0.04569
0.323025	0.182362
0.528931	0.510375
0.10854	0.571828
0.398843	0.455307
0.88747	0.64585
0.387869	0.640662
0.975858	0.936552
0.86233	0.616121
0.890064	0.499401
0.310056	0.347965
0.611732	0.413009
0.910415	0.373304
0.633081	0.021947
0.455706	0.370311
0.188148	0.188148
0.146648	0.946728
0.726856	0.70012
0.63328	0.726656
0.836393	0.881684
0.032921	0.921788
0.41261	0.470471
0.021947	0.731445
0.510176	0.345172
0.759178	0.060056
0.591979	0.854948
0.323823	0.410215
0.610934	0.474262
0.161213	0.094773
0.081405	0.181963
0.743017	0.532322
0.709298	0.287111
0.442139	0.334397
0.24162	0.179769
0.896249	0.914605
0.13328	0.202514
0.360535	0.697127
0.560056	0.689346
0.897047	0.973264
0.463288	0.457702
0.790104	0.859537
0.042099	0.295291
0.319234	0.458699
0.452913	0.964485
0.026137	0.576018
0.727055	0.118715
0.842977	0.707502
0.799481	0.896249
0.02913	0.019354
0.424182	0.134876
0.556065	0.656225
0.215682	0.378891
0.783919	0.877694
0.263966	0.130287
0.465882	0.846369
0.308061	0.494014
0.861732	0.80008
0.70431	0.889465
0.220471	0.906026
0.862929	0.861732
0.926776	0.60834
0.641261	0.756784
0.142857	0.119912
0.796089	0.864126
0.798484	0.970072
0.442338	0.170391
0.430966	0.333799
0.111931	0.755986
0.837789	0.655427
0.527135	0.919992
0.081006	0.505387
0.310854	0.273344
0.185355	0.819633
0.012769	0.039106
0.393256	0.503591
0.031125	0.239824
0.997406	0.883879
0.395052	0.453711
0.365922	0.414006
0.090982	0.036313
0.943336	0.868316
0.743815	0.298284
0.277334	0.485435
0.002793	0.463089
0.361133	0.982043
0.331006	0.002394
0.609138	0.773543
0.572825	0.678172
0.032123	0.628492
0.112131	0.687749
0.852953	0.838787
0.585196	0.734637
0.147646	0.136273
0.796688	0.744413
0.309657	0.498204
0.430766	0.729649
0.110734	0.072027
0.495611	0.845371
0.889465	0.865523
0.878891	0.841381
0.995411	0.99601
0.583799	0.898843
0.862131	0.896449
0.985235	0.884876
0.509377	0.427374
0.301277	0.166002
0.530726	0.401437
0.204908	0.161213
0.59577	0.007981
0.894453	0.11253
0.793097	0.908819
0.25419	0.654629
0.764366	0.869114
0.867119	0.376297
0.607342	0.378292
0.86253	0.868715
0.072626	0.159417
0.149042	0.966081
0.148045	0.117119
0.718875	0.684956
0.264565	0.186552
0.084597	0.930966
0.539106	0.862729
0.494214	0.402235
0.865323	0.280128
0.467678	0.313448
0.4166	0.353352
0.928172	0.722466
0.688547	0.569633
0.659018	0.080607
0.807462	0.794094
0.615124	0.438747
0.654429	0.486233
0.576018	0.611333
0.642458	0.865722
0.827614	0.757382
0.755387	0.455906
0.264366	0.47087
0.959098	0.907223
0.351955	0.492817
0.5417	0.589585
0.923184	0.695331
0.353352	0.702514
0.930168	0.611931
0.813448	0.25818
0.373504	0.214086
0.15403	0.668196
0.14146	0.640862
0.178571	0.046488
0.273743	0.14146
0.452115	0.518755
0.439545	0.349362
0.823623	0.759377
0.251596	0.491421
0.849162	0.749601
0.490223	0.271349
0.710295	0.77933
0.283121	0.364725
0.091979	0.552474
0.959298	0.773144
0.509178	0.193336
0.291101	0.174581
0.489026	0.364924
0.268755	0.697326
0.358739	0.819433
0.057861	0.136472
0.19174	0.188547
0.114326	0.142857
0.336393	0.13348
0.377294	0.336193
0.65423	0.553472
0.971069	0.495012
0.630487	0.352753
0.234038	0.351357
0.494413	0.488827
0.493017	0.484038
0.378093	0.503392
0.008779	0.226856
0.473663	0.637071
0.961692	0.086792
0.614725	0.239226
0.790702	0.893655
0.413208	0.659018
0.093376	0.484238
0.257781	0.257183
0.624102	0.564844
0.219473	0.527135
0.364326	0.477853
0.073025	0.07901
0.330806	0.111732
0.127494	0.615323
0.601556	0.519753
0.51656	0.442737
0.903831	0.618516
0.728851	0.674182
0.885076	0.917398
0.584597	0.090583
0.904828	0.80826
0.151636	0.398244
0.76237	0.944134
0.518555	0.215882
0.238428	0.320032
0.277135	0.37909
0.89146	0.596568
0.992219	0.917199
0.2498	0.741421
0.264166	0.081604
0.854948	0.49601
0.465682	0.648444
0.55407	0.952713
0.090782	0.196528
0.419593	0.093176
0.098164	0.08739
0.663607	0.563647
0.386073	0.766161
0.1251	0.181365
0.994812	0.944733
0.714086	0.997805
0.244014	0.03332
0.856943	0.928571
0.247406	0.38767
0.806664	0.496209
0.619912	0.290902
0.505786	0.419992
0.540104	0.805267
0.935555	0.936951
0.379888	0.981045
0.87071	0.218675
0.874701	0.446129
0.005188	0.007582
0.518156	0.779529
0.345571	0.855148
0.727454	0.095371
0.175579	0.988827
0.993216	0.605946
0.570431	0.583599
0.035714	0.390662
0.239226	0.802275
0.787111	0.572027
0.678172	0.794493
0.644054	0.568037
0.822626	0.922785
0.267358	0.115523
0.650838	0.5834
0.001397	0.00399
0.595571	0.465283
0.410415	0.870311
0.100559	0.025539
0.957702	0.587789
0.701516	0.744812
0.924381	0.966879
0.993815	0.020152
0.574022	0.652634
0.815642	0.323025
0.773943	0.892658
0.318436	0.165004
0.522745	0.678771
0.220271	0.007183
0.642059	0.213089
0.477853	0.522945
0.506584	0.068635
0.534118	0.855547
0.711093	0.975658
0.541101	0.784717
0.532721	0.65822
0.755188	0.811652
0.802873	0.947925
0.419792	0.688547
0.841181	0.815642
0.709098	0.232442
0.346768	0.366121
0.820431	0.817837
0.122706	0.261772
0.699721	0.590383
0.806864	0.878292
0.200319	0.539106
0.085196	0.427175
0.509976	0.814445
0.890263	0.731844
0.717678	0.260375
0.881285	0.94573
0.491022	0.712091
0.037709	0.157023
0.323623	0.462091
0.208899	0.273144
0.777334	0.885275
0.236632	0.088787
0.413607	0.162011
0.897247	0.871708
0.392059	0.458899
0.439745	0.17518
0.163009	0.073224
0.571429	0.227454
0.298085	0.590782
0.082003	0.123903
0.303073	0.081804
0.702314	0.514964
0.595371	0.743615
0.979449	0.52075
0.575818	0.389266
0.103751	0.189545
0.369513	0.681165
0.084397	0.36233
0.115323	0.93336
0.040702	0.034717
0.619513	0.405427
0.457702	0.028332
0.671588	0.156026
0.417797	0.282721
0.172985	0.210694
0.364525	0.328611
0.936951	0.380886
0.245411	0.217279
0.941939	0.2917
0.307263	0.521149
0.095571	0.53352
0.123304	0.124102
0.580806	0.847765
0.433958	0.135874
0.720072	0.280726
0.489425	0.204908
0.349761	0.907821
0.004789	0.001397
0.280128	0.306464
0.112929	0.933559
0.644852	0.207302
0.171588	0.893256
0.235435	0.217678
0.89565	0.917598
0.836991	0.564645
0.425978	0.476856
0.811652	0.985634
0.790902	0.659417
0.073623	0.232841
0.502793	0.64565
0.060654	0.244613
0.955307	0.319832
0.384078	0.607542
0.597366	0.734238
0.887869	0.628292
0.38348	0.473663
0.742219	0.759777
0.808859	0.630886
0.023543	0.466879
0.332801	0.849561
0.769952	0.488228
0.617717	0.39565
0.238029	0.534916
0.671189	0.279928
0.518356	0.596369
0.334198	0.394653
0.50818	0.723464
0.335794	0.173783
0.47506	0.168196
0.897446	0.657223
0.636073	0.318236
0.172785	0.273743
0.273144	0.547486
0.085395	0.404429
0.245012	0.28352
0.735834	0.473464
0.842777	0.651038
0.467079	0.350559
0.936153	0.867119
0.156824	0.338986
0.633879	0.496608
0.533919	0.579808
0.887271	0.83759
0.427175	0.75
0.703113	0.060255
0.339186	0.182562
0.304868	0.706903
0.181165	0.305068
0.242019	0.253192
0.084996	0.19154
0.401237	0.359537
0.995012	0.483839
0.102354	0.323424
0.984038	0.473065
0.211093	0.071628
0.038109	0.048484
0.756185	0.834397
0.748005	0.45431
0.185555	0.61652
0.490623	0.267558
0.228651	0.579609
0.581405	0.430766
0.527933	0.119314
0.815044	0.797885
0.206305	0.005986
0.913408	0.712889
0.638867	0.472666
0.811852	0.606544
0.23743	0.288508
0.907223	0.727654
0.649042	0.42897
0.772346	0.444134
0.199521	0.493216
0.406624	0.61253
0.657821	0.838986
0.385475	0.482642
0.605746	0.026736
0.389864	0.475459
0.302674	0.185555
0.135874	0.138268
0.904429	0.990623
0.218276	0.187151
0.892059	0.29589
0.554469	0.363927
0.659816	0.428771
0.307063	0.515363
0.939146	0.907422
0.762969	0.338787
0.590782	0.552075
0.757183	0.710894
0.376895	0.603352
0.841979	0.852953
0.369713	0.487231
0.62929	0.932761
0.77494	0.68735
0.223065	0.268555
0.646449	0.621708
0.452514	0.368915
0.2915	0.651636
0.21269	0.2915
0.944533	0.795291
0.362929	0.107342
0.31245	0.281923
0.050479	0.811453
0.328013	0.880088
0.782721	0.636472
0.679769	0.960096
0.751596	0.851157
0.486034	0.659617
0.45411	0.474062
0.744812	0.0832
0.826616	0.555267
0.431165	0.3751
0.115523	0.167797
0.302275	0.957103
0.848364	0.27913
0.246409	0.772546
0.244812	0.09577
0.98324	0.609737
0.471668	0.444334
0.307662	0.093775
0.760176	0.985036
0.168994	0.121309
0.831405	0.792698
0.333001	0.635475
0.94593	0.64166
0.001796	0.006983
0.718476	0.945331
0.915004	0.850359
0.206504	0.531325
0.026736	0.0415
0.0417	0.409018
0.565842	0.619713
0.524741	0.59158
0.107941	0.559457
0.273344	0.272546
0.289505	0.75838
0.49601	0.680966
0.432562	0.676975
0.832203	0.901437
0.349362	0.34597
0.348962	0.52913
0.537111	0.55826
0.690942	0.407422
0.844972	0.902235
0.488029	0.947127
0.451716	0.730247
0.367917	0.22506
0.109138	0.069433
0.221069	0.903033
0.493615	0.460495
0.543895	0.269553
0.005786	0.506784
0.226057	0.278132
0.798683	0.324421
0.331804	0.518156
0.858739	0.987031
0.884278	0.676177
0.587789	0.653631
0.158819	0.265762
0.091181	0.947326
0.163208	0.616919
0.614326	0.123504
0.131285	0.010974
0.647047	0.745411
0.254988	0.319633
0.305467	0.424381
0.153831	0.510176
0.243416	0.464086
0.136273	0.006784
0.941341	0.934158
0.410016	0.158021
0.0415	0.018356
0.42937	0.993615
0.363528	0.319433
0.788508	0.902833
0.821828	0.354749
0.281325	0.321429
0.17518	0.455706
0.150439	0.510974
0.458101	0.411812
0.721668	0.741022
0.290104	0.316042
0.055666	0.937749
0.242817	0.517159
0.906225	0.967079
0.372706	0.724062
0.426776	0.730447
0.248404	0.123304
0.415802	0.689745
0.926576	0.820032
0.992618	0.919792
0.635874	0.386672
0.352354	0.740623
0.512769	0.818635
0.04569	0.235634
0.458899	0.438348
0.353152	0.731245
0.580008	0.932362
0.388268	0.722267
0.371907	0.839585
0.424581	0.146848
0.431564	0.68755
0.657223	0.813847
0.444334	0.848763
0.396648	0.698923
0.452314	0.660615
0.136872	0.049481
0.818835	0.759976
0.892658	0.900239
0.338787	0.512171
0.291899	0.360136
0.931564	0.809856
0.418396	0.851756
0.855746	0.547885
0.582602	0.495611
0.423184	0.325219
0.192538	0.678571
0.063847	0.697526
0.00838	0.003791
0.760575	0.374701
0.797486	0.778132
0.925978	0.440543
0.395251	0.386472
0.036712	0.084198
0.756584	0.449721
0.708101	0.788308
0.044493	0.015363
0.976656	0.904828
0.079609	0.142658
0.483839	0.431764
0.651636	0.085196
0.476656	0.52933
0.709697	0.830208
0.093176	0.812251
0.104749	0.194533
0.222466	0.179968
0.986233	0.980048
0.247805	0.287909
0.71249	0.164006
0.387271	0.218875
0.689346	0.749401
0.668795	0.731644
0.057263	0.013767
0.188747	0.532721
0.631484	0.589186
0.580208	0.746209
0.9168	0.874302
0.421389	0.091381
0.448723	0.469872
0.313647	0.097965
0.377694	0.360535
0.387071	0.117518
0.927574	0.932961
0.432362	0.62091
0.22925	0.208899
0.179769	0.955507
0.85435	0.247007
0.9998	0.941341
0.213089	0.446728
0.409816	0.342777
0.945531	0.811253
0.020152	0.97067
0.64984	0.812051
0.622506	0.121109
0.455906	0.44573
0.903432	0.724661
0.553671	0.210096
0.618117	0.460096
0.983639	0.955706
0.950918	0.465483
0.817638	0.318436
0.483639	0.214884
0.971468	0.998204
0.349561	0.677175
0.749202	0.322626
0.149441	0.348962
0.729449	0.405826
0.66241	0.436353
0.933958	0.926975
0.339385	0.332203
0.824022	0.752195
0.309258	0.234038
0.102953	0.710495
0.906624	0.914206


==> scatterMSZ1.txt <==
U1	U2
0.371309	0.140862
0.910016	0.688348
0.103152	0.282322
0.7915	0.411612
0.727255	0.155626
0.497406	0.289904
0.990024	0.969872
0.616121	0.723065
0.042298	0.017159
0.95012	0.491022
0.528332	0.978252
0.044094	0.157223
0.921389	0.589984
0.960495	0.862929
0.590583	0.551676
0.428571	0.327215
0.277733	0.670192
0.711492	0.622506
0.801277	0.371508
0.634477	0.802075
0.705307	0.575419
0.980846	0.980846
0.281524	0.615722
0.604948	0.412211
0.967877	0.867717
0.602753	0.629689
0.996608	0.98763
0.668396	0.790503
0.700718	0.644054
0.755986	0.67897
0.58739	0.784916
0.567837	0.661213
0.142259	0.151038
0.878492	0.540702
0.136672	0.116121
0.859138	0.977055
0.600359	0.815044
0.553472	0.623105
0.238627	0.716081
0.832602	0.842578
0.336592	0.446528
0.494613	0.807861
0.775539	0.223264
0.981245	0.718675
0.339585	0.65004
0.92937	0.897047
0.089385	0.506385
0.504389	0.725259
0.377494	0.643256
0.798085	0.959298
0.361931	0.601955
0.85415	0.306065
0.497007	0.470271
0.367119	0.35834
0.07083	0.030327
0.447526	0.533719
0.142658	0.635874
0.698723	0.698723
0.668994	0.935156
0.616321	0.461293
0.483041	0.95411
0.131484	0.261572
0.772147	0.440343
0.423783	0.106544
0.523743	0.631285
0.349162	0.344374
0.109737	0.106943
0.954509	0.190343
0.126895	0.293895
0.440742	0.649242
0.197925	0.313847
0.485634	0.047087
0.344972	0.074421
0.542099	0.489226
0.095371	0.118516
0.882881	0.596967
0.194733	0.100958
0.07502	0.835595
0.268555	0.287709
0.817239	0.706105
0.819832	0.959098
0.553073	0.302873
0.355347	0.582203
0.574222	0.791301
0.139864	0.467279
0.371708	0.672985
0.131085	0.715682
0.386672	0.662809
0.025938	0.094972
0.090583	0.182163
0.729848	0.913408
0.874501	0.635275
0.906425	0.596768
0.546688	0.928172
0.232442	0.26676
0.922586	0.205906
0.576616	0.221868
0.350758	0.484437
0.993416	0.89146
0.607542	0.798484
0.284517	0.580806
0.064445	0.07083
0.272346	0.607941
0.173384	0.909018
0.819433	0.346169
0.198723	0.520551
0.132682	0.433559
0.323424	0.43735
0.655028	0.809457
0.667997	0.960495
0.011373	0.023144
0.684158	0.88767
0.132083	0.965084
0.538508	0.086991
0.119314	0.062849
0.289106	0.065642
0.935754	0.623703
0.135674	0.835794
0.235634	0.789705
0.279729	0.131285
0.840383	0.72905
0.284118	0.810255
0.793895	0.27095
0.072825	0.086393
0.230846	0.291301
0.165204	0.135076
0.359338	0.449322
0.470271	0.247805
0.484238	0.859737
0.832801	0.851556
0.867518	0.831006
0.828412	0.834996
0.863927	0.618715
0.377095	0.202913
0.524342	0.694134
0.823224	0.967678
0.056464	0.064645
0.824621	0.277534
0.067039	0.200718
0.08739	0.038308
0.466281	0.620112
0.006584	0.013368
0.744014	0.280527
0.259976	0.132083
0.438348	0.301676
0.811053	0.289705
0.765363	0.246808
0.882083	0.15004
0.048683	0.417797
0.376097	0.259178
0.969673	0.886672
0.687749	0.20012
0.197127	0.57083
0.367717	0.598364
0.430567	0.817039
0.909417	0.548484
0.890662	0.619513
0.079409	0.082801
0.184358	0.372706
0.871708	0.739625
0.752594	0.599761
0.206105	0.050878
0.977454	0.77913
0.305068	0.365922
0.815443	0.625898
0.080806	0.454908
0.402035	0.125499
0.321429	0.303871
0.368516	0.406225
0.809657	0.709896
0.925778	0.88328
0.799681	0.043895
0.928372	0.98324
0.88767	0.492219
0.441341	0.388867
0.923384	0.961093
0.117518	0.101357
0.472267	0.562251
0.352953	0.488428
0.144852	0.905826
0.240223	0.264166
0.002993	0.044493
0.015762	0.003392
0.336792	0.126895
0.285116	0.840184
0.061852	0.089785
0.907422	0.833799
0.259777	0.063647
0.302873	0.286113
0.575619	0.463687
0.423583	0.249202
0.007582	0.027534
0.692338	0.443735
0.921189	0.864525
0.234637	0.334996
0.834796	0.653232
0.208101	0.013567
0.168595	0.760575
0.338986	0.445531
0.442937	0.690742
0.96668	0.969274
0.12929	0.340982
0.834597	0.685754
0.795291	0.969074
0.646648	0.679569
0.725459	0.898244
0.734637	0.752594
0.463488	0.925778
0.162011	0.376895
0.02494	0.018555
0.422386	0.686153
0.492418	0.636073
0.609737	0.520152
0.434358	0.415004
0.074621	0.976856
0.378292	0.481445
0.75818	0.258579
0.609537	0.439545
0.406425	0.356345
0.077414	0.95431
0.946129	0.863128
0.969074	0.793496
0.550479	0.665802
0.051077	0.664206
0.871309	0.722666
0.366919	0.445132
0.651237	0.173384
0.043695	0.017757
0.192139	0.088388
0.964286	0.940343
0.35854	0.408619
0.715483	0.34158
0.128292	0.056065
0.601955	0.698125
0.913807	0.231445
0.065443	0.906824
0.671788	0.572227
0.995211	0.98344
0.040902	0.198125
0.607941	0.830407
0.85834	0.890263
0.227454	0.999401
0.661413	0.974262
0.751197	0.650439
0.31664	0.559657
0.445132	0.225858
0.620311	0.507382
0.931963	0.380487
0.864326	0.792099
0.341381	0.314645
0.034916	0.030726
0.404828	0.063847
0.234437	0.038508
0.598962	0.703113
0.807063	0.323823
0.693136	0.56245
0.507781	0.448723
0.693735	0.843575
0.342578	0.463288
0.421987	0.293097
0.286113	0.613328
0.627095	0.685954
0.069234	0.014366
0.070231	0.271149
0.500599	0.576616
0.813049	0.60435
0.719673	0.696329
0.006185	0.004589
0.938348	0.84577
0.898045	0.948923
0.397646	0.732841
0.581604	0.494613
0.610136	0.318835
0.013368	0.032322
0.971868	0.674581
0.850758	0.872306
0.101157	0.009178
0.094174	0.209497
0.74162	0.285914
0.357741	0.384876
0.951117	0.523943
0.864525	2e-04
0.344174	0.679769
0.762171	0.84158
0.940742	0.942737
0.495411	0.102953
0.804469	0.717877
0.475259	0.184158
0.740223	0.026137
0.797686	0.773743
0.526736	0.570231
0.513368	0.286712
0.715283	0.260575
0.271349	0.255387
0.396249	0.735435
0.223264	0.733639
0.694733	0.630287
0.180766	0.242019
0.134078	0.173184
0.065243	0.073025
0.97087	0.839186
0.239824	0.18735
0.949122	0.956504
0.512171	0.27075
0.038707	0.521748
0.451317	0.252195
0.655427	0.339186
0.655826	0.507981
0.411612	0.848962
0.295491	0.557063
0.078811	0.313248
0.546289	0.586792
0.73763	0.667598
0.781923	0.768955
0.717877	0.504988
0.019952	0.126097
0.640064	0.863328
0.370112	0.477454
0.153232	0.019553
0.14984	0.52494
0.335595	0.660016
0.040503	0.170591
0.625499	0.355148
0.388667	0.348364
0.964485	0.782921
0.918396	0.723663
0.932362	0.846568
0.252993	0.800479
0.74581	0.22087
0.942538	0.963288
0.221468	0.67917
0.664206	0.73763
0.258779	0.39186
0.57502	0.822027
0.741421	0.664405
0.132482	0.344573
0.576217	0.692737
0.159617	0.852155
0.840782	0.684358
0.85016	0.705706
0.052474	0.303272
0.333599	0.418795
0.930766	0.94593
0.634677	0.136872
0.662809	0.820431
0.868117	0.536911
0.256584	0.432362
0.594773	0.121708
0.440942	0.164605
0.839585	0.82063
0.088188	0.203312
0.467279	0.619912
0.115722	0.601556
0.712091	0.37929
0.459298	0.349162
0.80846	0.43316
0.788707	0.01257
0.164605	0.31265
0.627893	0.808859
0.055467	0.340583
0.183759	0.640463
0.124102	0.003591
0.076018	0.190144
0.522546	0.475259
0.627694	0.690543
0.886472	0.810654
0.610335	0.678372
0.911413	0.234437
0.741022	0.716879
0.574621	0.417398
0.167598	0.263567
0.768555	0.833998
0.150239	0.066042
0.517558	0.289306
0.391061	0.688947
0.443935	0.558859
0.085595	0.187749
0.560455	0.739226
0.22087	0.17917
0.565044	0.935954
0.834397	0.390064
0.460694	0.654828
0.148244	0.111532
0.698524	0.702913
0.071828	0.938947
0.123504	0.422586
0.923982	0.932163
0.673982	0.750998
0.023743	0.396049
0.35435	0.439146
0.372107	0.015962
0.696528	0.809657
0.416999	0.659816
0.089785	0.850958
0.842179	0.747805
0.301875	0.473264
0.594972	0.348164
0.169792	0.053871
0.68316	0.059457
0.960894	0.886073
0.842378	0.84178
0.135275	0.282123
0.199322	0.160415
0.337989	0.307263
0.980646	0.748404
0.781325	0.803472
0.628093	0.610734
0.381484	0.363727
0.639864	0.642458
0.871109	0.30008
0.801077	0.748603
0.177773	0.057063
0.30826	0.390263
0.135076	0.255587
0.231045	0.153232
0.936552	0.955108
0.101556	0.880487
0.01676	0.788907
0.513567	0.59597
0.187151	0.615523
0.663009	0.583001
0.536313	0.343974
0.209697	0.497007
0.065642	0.03352
0.187949	0.069832
0.578013	0.6249
0.555068	0.416401
0.066042	0.296289
0.309058	0.301875
0.814645	0.230247
0.828013	0.649441
0.469473	0.288907
0.778332	0.634477
0.661213	0.803272
0.107741	0.155227
0.092378	0.23763
0.890463	0.952913
0.540303	0.717478
0.845172	0.057861
0.964884	0.729848
0.361732	0.593176
0.901836	0.603551
0.991421	0.099561
0.34597	0.799282
0.706704	0.750798
0.668196	0.647646
0.019753	0.671987
0.288907	0.683759
0.342179	0.276736
0.346568	0.272745
0.343575	0.384078
0.383879	0.007781
0.00399	0.024541
0.400638	0.422187
0.426576	0.119513
0.054669	0.842977
0.667199	0.685156
0.823823	0.92937
0.781125	0.56664
0.752195	0.569234
0.635475	0.869713
0.223663	0.109737
0.553272	0.996409
0.6251	0.696728
0.207502	0.402035
0.994413	0.02933
0.59597	0.610934
0.156425	0.104749
0.788109	0.047885
0.432761	0.524342
0.828811	0.668994
0.80427	0.81265
0.392458	0.339785
0.817837	0.753192
0.589585	0.728452
0.694134	0.29988
0.28751	0.215483
0.60016	0.636672
0.909816	0.316241
0.624701	0.466081
0.046887	0.061652
0.862729	0.698324
0.743615	0.935355
0.032721	0.513368
0.197326	0.389066
0.021748	0.073823
0.972865	0.941141
0.23324	0.256185
0.012171	0.085595
0.07103	0.140463
0.384876	0.551077
0.311453	0.584996
0.132881	0.557263
0.02514	0.159218
0.752793	0.164804
0.44174	0.666201
0.337191	0.28751
0.076217	0.006385
0.784517	0.843376
0.196528	0.039904
0.721069	0.788109
0.351357	0.685555
0.013168	0.192937
0.547686	0.443536
0.026935	0.017358
0.508779	0.119114
0.627294	0.818835
0.027733	0.292099
0.503392	0.125299
0.863727	0.760974
0.920192	0.956704
0.124302	0.310854
0.163607	0.058659
0.130088	0.281524
0.423982	0.542498
0.502993	0.719274
0.324421	0.602554
0.992019	0.623903
0.245211	0.545491
0.85814	0.359737
0.436353	0.400638
0.688947	0.991022
0.419992	0.189346
0.099561	0.413807
0.540503	0.815842
0.812849	0.445331
0.508978	0.791101
0.3332	0.2083
0.276736	0.737031
0.465483	0.864326
0.809258	0.278332
0.357941	0.999202
0.737031	0.961293
0.67518	0.413408
0.284717	0.34577
0.767558	0.861931
0.90842	0.779729
0.169194	0.32901
0.754389	0.084996
0.380886	0.274541
0.506385	0.028532
0.568037	0.30407
0.882482	0.363328
0.086193	0.208699
0.01656	0.375499
0.405626	0.299282
0.622905	0.646049
0.439346	0.235235
0.885475	0.723863
0.810654	0.832003
0.201915	0.02095
0.779729	0.933958
0.297686	0.42937
0.230247	0.475858
0.626097	0.782322
0.495211	0.68316
0.32083	0.631484
0.319034	0.545092
0.146049	0.186951
0.329409	0.075619
0.927175	0.918595
0.499601	0.35854
0.301676	0.286313
0.678771	0.632482
0.309457	0.705906
0.190144	0.140064
0.069034	0.621109
0.276337	0.442338
0.576816	0.505986
0.375698	0.805866
0.345371	0.988627
0.404629	0.938747
0.339984	0.196129
0.899042	0.523743
0.973464	0.692139
0.093775	0.202314
0.89585	0.902035
0.73324	0.168396
0.078412	0.010176
0.39984	0.754589
0.697526	0.677773
0.268356	0.299681
0.097566	0.130886
0.572426	0.201915
0.398045	0.285315
0.180567	0.306864
0.039106	0.074022
0.235834	0.528931
0.920391	0.153831
0.341979	0.590184
0.800479	0.750399
0.267757	0.283121
0.717279	0.023543
0.677973	0.204709
0.010575	0.054469
0.986433	0.468875
0.292099	0.074621
0.486433	0.297686
0.666999	0.325419
0.485036	0.211093
0.315443	0.407821
0.063049	0.031325
0.346967	0.253392
0.697725	0.866121
0.658619	0.410814
0.870511	0.90004
0.961891	0.523344
0.750399	0.426776
0.811453	0.01237
0.04589	0.153631
0.45012	0.725459
0.712889	0.840383
0.584198	0.641061
0.40822	0.737231
0.989625	0.985435
0.614525	0.234637
0.907622	0.725658
0.492019	0.461492
0.972267	0.923982
0.814246	0.776935
0.139066	0.18336
0.76656	0.742418
0.685555	0.810854
0.222666	0.374501
0.964086	0.558659
0.262969	0.122506
0.436752	0.544493
0.113328	0.078412
0.573823	0.429968
0.101955	0.07482
0.456504	0.278532
0.205307	0.478252
0.360734	0.793097
0.077215	0.851955
0.847965	0.265563
0.189545	0.27514
0.570231	0.467079
0.632482	0.622306
0.544693	0.796488
0.55846	0.603951
0.788907	0.710295
0.711891	0.968476
0.958101	0.946129
0.907821	0.943336
0.747007	0.744613
0.691141	0.977654
0.876297	0.762171
0.075219	0.097765
0.82083	0.669194
0.617518	0.247207
0.544493	0.958699
0.350559	0.377095
0.988627	0.023344
0.682163	0.329808
0.645251	0.575619
0.453113	0.550279
0.186353	0.352554
0.076816	0.557861
0.684757	0.694733
0.926177	0.940144
0.636672	0.691141
0.134677	0.560654
0.555666	0.945132
0.674581	0.594174
0.960694	0.995211
0.578212	0.806265
0.100758	0.54569
0.261373	0.409816
0.138667	0.030527
0.151836	0.65403
0.62091	0.353551
0.347566	0.335595
0.977654	0.970471
0.592977	0.4166
0.003791	0.921189
0.27514	0.398643
0.347765	0.67099
0.663408	0.870511
0.707502	0.707901
0.944134	0.909218
0.819633	0.708899
0.251397	0.19174
0.65403	0.602155
0.902833	0.888667
0.415004	0.984038
0.95431	0.948324
0.986632	0.982442
0.20431	0.334198
0.348763	0.34996
0.830607	0.964685
0.569433	0.674781
0.636273	0.740223
0.226856	0.534118
0.846369	0.607741
0.177973	0.39166
0.779529	0.721668
0.705706	0.240822
0.742019	0.076018
0.768156	0.793695
0.299481	0.293296
0.311253	0.38747
0.864924	0.644254
0.155826	0.961692
0.860335	0.7498
0.480846	0.318037
0.314246	0.268356
0.911213	0.997207
0.900638	0.788508
0.850559	0.173583
0.440343	0.893057
0.44593	0.061253
0.510774	0.241221
0.837191	0.768755
0.584397	0.668595
0.426377	0.521349
0.988228	0.93735
0.831006	0.336991
0.448923	0.886472
0.962091	0.834198
0.207103	0.088188
0.243216	0.084597
0.990822	0.988029
0.843775	0.196329
0.209497	0.642259
0.736233	0.869513
0.365523	0.227654
0.730247	0.884677
0.868715	0.973065
0.713288	0.776536
0.203512	0.526137
0.662211	0.615124
0.704709	0.349561
0.059058	0.311253
0.868915	0.71648
0.17897	0.206903
0.549481	0.393456
0.548883	0.592777
0.564246	0.634078
0.210694	0.584397
0.943935	0.684757
0.155427	0.715084
0.977853	0.771548
0.424381	0.567438
0.567438	0.600359
0.173184	0.205307
0.249002	0.309258
0.786113	0.724262
0.493815	0.739026
0.94154	0.539505
0.347965	0.266161
0.794294	0.992418
0.505188	0.32063
0.55826	0.878691
0.138069	0.608739
0.883081	0.865922
0.036313	0.134078
0.313448	0.639266
0.145251	0.036512
0.031724	0.010575
0.076417	0.789106
0.077813	0.123105
0.77933	0.663408
0.948524	0.939745
0.053472	0.022945
0.112729	0.304669
0.38328	0.299082
0.947925	0.693136
0.477255	0.459697
0.984437	0.074222
0.092179	0.385076
0.505587	0.597366
0.118715	0.760774
0.084796	0.040303
0.648843	0.476656
0.714884	0.615922
0.985834	0.517358
0.863128	0.064445
0.676975	0.977454
0.196728	0.43336
0.955906	0.701317
0.068436	0.221069
0.006385	0.008579
0.280726	0.138667
0.169393	0.145052
0.154429	0.080208
0.620112	0.16241
0.974661	0.75818
0.243615	0.341381
0.201117	0.094573
0.625698	0.511373
0.096967	0.103951
0.568835	0.323224
0.877694	0.549282
0.444533	0.298085
0.217079	0.522745
0.835395	0.914804
0.159417	0.11233
0.736832	0.857542
0.237031	0.622905
0.621109	0.665403
0.528731	0.747406
0.5832	0.991421
0.331405	0.113528
0.48324	0.234238
0.630088	0.520351
0.385275	0.453312
0.252394	0.530726
0.596369	0.881285
0.798284	0.965882
0.622706	0.562849
0.182163	0.544892
0.925379	0.900439
0.328412	0.528132
0.396049	0.475658
0.552873	0.617917
0.15423	0.085794
0.133879	0.027334
0.71648	0.380287
0.292698	0.328412
0.901636	0.756584
0.659617	0.82083
0.550279	0.482442
0.150838	0.557662
0.414006	0.366919
0.803671	0.994613
0.596568	0.79988
0.218675	0.009777
0.485834	0.597167
0.963089	0.330407
0.621708	0.816042
0.778532	0.732243
0.488228	0.332602
0.956105	0.23324
0.791101	0.843775
0.603551	0.317837
0.117917	0.211492
0.30407	0.285714
0.998404	0.42498
0.771748	0.029928
0.866919	0.578212
0.361333	0.621508
0.239026	0.619314
0.772745	0.878093
0.759577	0.336393
0.76676	0.579409
0.828611	0.660215
0.218077	0.128292
0.36253	0.652035
0.876496	0.710694
0.588587	0.614326
0.609338	0.481644
0.866321	0.982642
0.328611	0.309856
0.201716	0.271947
0.90822	0.926776
0.642658	0.989026
0.634876	0.577015
0.219673	0.434956
0.272945	0.199521
0.644254	0.890862
0.992817	0.999002
0.173783	0.933759
0.346169	0.418396
0.10415	0.16261
0.942737	0.798883
0.432163	0.899441
0.253791	0.033121
0.154828	0.352354
0.230646	0.657821
0.50419	0.919593
0.878691	0.711891
0.367318	0.71269
0.696129	0.772147
0.206903	0.056464
0.082602	0.353751
0.039705	0.083599
0.19154	0.498005
0.815842	0.735036
0.969274	0.989824
0.32921	0.016161
0.208699	0.036712
0.825818	0.612929
0.946329	0.351556
0.851357	0.372107
0.940343	0.553671
0.981445	0.320231
0.628891	0.310255
0.421189	0.203711
0.922785	0.47067
0.805467	0.69573
0.821429	0.495411
0.200918	0.381684
0.984637	0.844374
0.494014	0.35415
0.577414	0.796887
0.885674	0.190942
0.110535	0.720072
0.541899	0.257781
0.058859	0.386872
0.833998	0.420391
0.878292	0.230447
0.433759	0.929569
0.397446	0.553871
0.768955	0.483041
0.141061	0.483639
0.857741	0.934557
0.816241	0.867318
0.886872	0.910016
0.271748	0.172586
0.049282	0.807063
0.309856	0.252394
0.582402	0.452514
0.316441	0.430966
0.529729	0.661612
0.591381	0.721069
0.465283	0.407223
0.839984	0.385475
0.086592	0.086193
0.737231	0.632083
0.029529	0.078611
0.315842	0.838188
0.360136	0.677574
0.325419	0.182761
0.171189	0.178372
0.774541	0.707302
0.215882	0.441141
0.219274	0.034517
0.596169	0.937949
0.660415	0.864725
0.174182	0.060854
0.165802	0.221468
0.536512	0.369713
0.917199	0.69154
0.005387	0.061453
0.181564	0.427973
0.293895	0.202713
0.22905	0.980447
0.008579	0.031923
0.22506	0.56265
0.605347	0.196728
0.140862	0.553272
0.526935	0.453911
0.874302	0.209896
0.706504	0.544693
0.25818	0.311852
0.087191	0.005387
0.910814	0.682761
0.910615	0.758579
0.000599	0.09597
0.942139	0.73344
0.874102	0.258978
0.785515	0.871508
0.030726	0.073424
0.538308	0.905427
0.572027	0.456903
0.781524	0.865124
0.02095	0.048883
0.747606	0.728851
0.239625	0.302674
0.088587	0.079409
0.699122	0.597965
0.55008	0.605148
0.175978	0.144453
0.542698	0.001596
0.80826	0.746409
0.109338	0.148045
0.5002	0.871109
0.57482	0.913607
0.805866	0.667997
0.486632	0.243615
0.739425	0.889665
0.90403	0.786512
0.209896	0.559058
0.156624	0.608939
0.587989	0.514765
0.092578	0.168595
0.019354	0.097167
0.968276	0.236832
0.724461	0.141061
0.872905	0.851357
0.529928	0.955906
0.255786	0.455108
0.765563	0.872107
0.456305	0.232043
0.322027	0.730846
0.810854	0.805467
0.793496	0.630686
0.561253	0.817438
0.049681	0.022546
0.944932	0.951317
0.010176	0.260774
0.388867	0.403831
0.524142	0.152833
0.250599	0.508978
0.743416	0.307861
0.917997	0.90842
0.632083	0.900838
0.173982	0.232243
0.193735	0.890064
0.809058	0.801077
0.950519	0.930168
0.960096	0.898643
0.231844	0.130088
0.280527	0.313049
0.49182	0.222466
0.306265	0.225459
0.637869	0.593775
0.665603	0.467478
0.599162	0.756983
0.325619	0.370511
0.625299	0.235834
0.024541	0.076816
0.928571	0.856145
0.361532	0.663607
0.17498	0.436951
0.242418	0.328212
0.384477	0.315642
0.25838	0.552674
0.647845	0.321828
0.756784	0.703711
0.261173	0.081006
0.431365	0.825419
0.680367	0.814844
0.968077	0.113128
0.151437	0.493017
0.210096	0.492618
0.131684	0.110136
0.334796	0.406425
0.544094	0.791899
0.116919	0.067837
0.230447	0.371907
0.228452	0.689146
0.531724	0.277334
0.28352	0.25399
0.793296	0.569832
0.40423	0.46648
0.523144	0.784118
0.559657	0.528332
0.336193	0.263767
0.996808	0.774541
0.974062	0.48743
0.332402	0.780726
0.382482	0.99162
0.041301	0.059258
0.56245	0.600958
0.808061	0.70411
0.225259	0.168795
0.403033	0.430168
0.303871	0.358939
0.009777	0.035714
0.165004	0.74162
0.740822	0.609138
0.167199	0.424781
0.981844	0.129489
0.870311	0.892458
0.224461	0.362131
0.843575	0.991221
0.497805	0.393855
0.134477	0.066241
0.0832	0.037709
0.778731	0.753392
0.548683	0.861532
0.40004	0.412809
0.09577	0.153432
0.677374	0.735634
0.686752	0.021149
0.280926	0.355746
0.78352	0.686951
0.298683	0.253591
0.063448	0.031125
0.79569	0.859936
0.768755	0.956305
0.157223	0.324621
0.409018	0.198324
0.407023	0.798085
0.215283	0.328013
0.001995	0.002195
0.047087	0.001197
0.852354	0.542698
0.256983	0.126696
0.967478	0.998803
0.975459	0.767757
0.753392	0.380088
0.271947	0.217079
0.374302	0.046688
0.086393	0.103551
0.11672	0.321229
0.581205	0.66261
0.334597	0.067239
0.780527	0.848364
0.978452	0.974461
0.263767	0.089186
0.346369	0.546887
0.954709	0.949122
0.936752	0.564445
0.122905	0.210495
0.989226	0.957702
0.467877	0.546488
0.708899	0.69174
0.797087	0.177574
0.596967	0.510774
0.792897	0.388667
0.343376	0.064246
0.00818	0.000998
0.742418	0.243216
0.237231	0.180766
0.68735	0.371708
0.104948	0.42079
0.116321	0.504589
0.593974	0.681365
0.598763	0.721269
0.962291	0.859138
0.182562	0.585994
0.948324	0.590583
0.96648	0.8749
0.48763	0.614525
0.69593	0.657422
0.051476	0.3334
0.992418	0.92897
0.65004	0.440144
0.619114	0.590982
0.363328	0.718476
0.864725	0.943536
0.096369	0.664804
0.54569	0.719872
0.636872	0.844972
0.763767	0.77095
0.356544	0.421987
0.036113	0.916201
0.863528	0.989625
0.916002	0.149042
0.979649	0.969473
0.53332	0.599162
0.269952	0.814645
0.961293	0.887869
0.070431	0.06684
0.200519	0.14186
0.256185	0.708699
0.853551	0.793296
0.433559	0.517957
0.443536	0.38348
0.250998	0.992219
0.058061	0.116919
0.954908	0.26237
0.215483	0.264765
0.646848	0.769553
0.748204	0.582402
0.000798	0.012769
0.434757	0.920391
0.018555	0.048683
0.170192	0.096369
0.481045	0.199721
0.743216	0.823623
0.873504	0.341979
0.808659	0.706504
0.719274	0.465882
0.544294	0.429769
0.835196	0.165603
0.785315	0.671788
0.001197	0.000798
0.959697	0.962291
0.081205	0.066441
0.330407	0.60814
0.168396	0.954908
0.932163	0.160814
0.148643	0.275539
0.405227	0.157622
0.353551	0.180367
0.749401	0.847566
0.600958	0.809258
0.248603	0.320431
0.019553	0.128492
0.713089	0.863927
0.482841	0.740423
0.951716	0.91261
0.612131	0.852354
0.902035	0.996808
0.246608	0.673583
0.904629	0.792498
0.372905	0.312051
0.098364	0.115323
0.42079	0.288109
0.497606	0.315044
0.945132	0.749202
0.302474	0.498803
0.707103	0.535315
0.096768	0.277733
0.017757	0.274741
0.695531	0.988428
0.314645	0.246608
0.733639	0.021349
0.69154	0.165802
0.136472	0.439944
0.810056	0.993416
0.77075	0.886872
0.918795	0.964884
0.621309	0.573224
0.94573	0.764964
0.676377	0.387869
0.133081	0.0417
0.155626	0.346568
0.157622	0.17897
0.30008	0.529529
0.066441	0.333599
0.317837	0.245012
0.372506	0.731045
0.145451	0.145251
0.863328	0.656624
0.848164	0.824421
0.677574	0.64146
0.416201	0.085994
0.285315	0.219274
0.881883	0.924781
0.955507	0.999601
0.192338	0.401636
0.181963	0.260176
0.456903	0.957502
0.189745	0.909417
0.826217	0.313647
0.688148	0.144054
0.028332	0.087989
0.839186	0.980247
0.809457	0.775539
0.939545	0.631883
0.565243	0.013168
0.337789	0.294294
0.201317	0.177973
0.594374	0.395052
0.442538	0.35016
0.890862	0.728053
0.93316	0.656026
0.013567	0.077215
0.959896	0.112131
0.194334	0.084796
0.155028	0.975858
0.317039	0.365523
0.227853	0.254389
0.475459	0.099162
0.416002	0.263168
0.989026	0.986433
0.359537	0.381883
0.212091	0.482043
0.452713	0.007382
0.382682	0.64984
0.764166	0.722865
0.563448	0.843974
0.595172	0.80407
0.607143	0.704509
0.638069	0.276337
0.649441	0.998005
0.957901	0.979848
0.756983	0.578811
0.4998	0.819832
0.32482	0.674381
0.307861	0.083001
0.902434	0.885874
0.402833	0.101157
0.052674	0.223464
0.597566	0.441341
0.999601	0.985235
0.67079	0.830806
0.043895	0.527334
0.396848	0.453113
0.975658	0.531923
0.587191	0.629888
0.806265	0.546089
0.932761	0.515563
0.91241	0.847366
0.733839	0.976257
0.437749	0.110734
0.102753	0.133679
0.547087	0.702713
0.429968	0.618915
0.650638	0.420591
0.778931	0.763567
0.809856	0.239026
0.064844	0.911612
0.034717	0.673783
0.210495	0.178571
0.593176	0.284318
0.909218	0.763168
0.964685	0.761373
0.261772	0.191141
0.859338	0.701516
0.994214	0.981445
0.849561	0.814046
0.738029	0.332003
0.882283	0.757183
0.028931	0.230048
0.7085	0.476257
0.727853	0.53731
0.780327	0.748204
0.826816	0.085395
0.783719	0.819234
0.236832	0.347167
0.886273	0.832402
0.615922	0.272147
0.133679	0.076217
0.039505	0.037909



==> spearmanAIG.txt <==
Z	rho
0	0.571
1	0.613

==> spearmanJPM.txt <==
Z	rho
0	0.672
1	0.718

==> spearmanMS.txt <==
Z	rho
0	0.453
1	0.523

==> upperAIG.txt <==
q	z0	z1
0.5	0.704803813714705	0.730902777777778
0.525	0.695578329762801	0.718201754385965
0.55	0.683697999429573	0.703125
0.575	0.66006600660066	0.683210784313726
0.6	0.642647598093143	0.661892361111111
0.625	0.621928859552622	0.657407407407407
0.65	0.60977526324061	0.64360119047619
0.675	0.588981975120589	0.625
0.7	0.561056105610561	0.60474537037037
0.725	0.538720538720539	0.583964646464646
0.75	0.511917858452512	0.548611111111111
0.775	0.488937782667156	0.524691358024691
0.8	0.467546754675468	0.503472222222222
0.825	0.454712137880455	0.481150793650794
0.85	0.418041804180418	0.445601851851852
0.875	0.410707737440411	0.434027777777778
0.9	0.366703337000367	0.412326388888889


==> upperJPM.txt <==
q	z0	z1
0.5	0.743674367436744	0.766493055555556
0.525	0.731090652924942	0.758406432748538
0.55	0.724442814651836	0.747492283950617
0.575	0.7118358894713	0.726102941176471
0.6	0.701320132013201	0.716145833333333
0.625	0.679623517907346	0.711805555555555
0.65	0.667400073340667	0.701884920634921
0.675	0.642012919240642	0.690438034188034
0.7	0.638063806380638	0.668402777777778
0.725	0.622728939560623	0.64709595959596
0.75	0.617528419508617	0.619791666666667
0.775	0.591614717027258	0.601851851851852
0.8	0.57939127246058	0.603298611111111
0.825	0.576248101000576	0.562996031746032
0.85	0.552499694413886	0.546875
0.875	0.504583791712505	0.538194444444444
0.9	0.487715438210488	0.486111111111111


==> upperMS.txt <==
q	z0	z1
0.5	0.667157584683358	0.711672473867596
0.525	0.652662584295791	0.695030258573263
0.55	0.629193258059238	0.670731707317073
0.575	0.605561812353808	0.649723303955729
0.6	0.587260677466863	0.627177700348432
0.625	0.570446735395189	0.613240418118467
0.65	0.557542604670734	0.603534096565456
0.675	0.546051886258072	0.585633878316805
0.7	0.537555228276878	0.567653890824623
0.725	0.514125050207524	0.546404814697498
0.75	0.50220913107511	0.519163763066202
0.775	0.489281623302242	0.472319008904375
0.8	0.454712812960236	0.446428571428572
0.825	0.410267199663371	0.430562468889995
0.85	0.385370643102602	0.409407665505226
0.875	0.326951399116348	0.393728222996516
0.9	0.30559646539028	0.37020905923345

